Directions in Orbits of Geometrically Finite Hyperbolic Subgroups

We prove a theorem describing the limiting fine-scale statistics of orbits of a point in hyperbolic space under the action of a discrete subgroup. Similar results have been proved only in the lattice case, with two recent infinite-volume exceptions by Zhang for Apollonian circle packings and certain Schottky groups. Our results hold for general Zariski dense, non-elementary, geometrically finite subgroups in any dimension. Unlike in the lattice case, orbits of geometrically finite subgroups do not necessarily equidistribute on the whole boundary of hyperbolic space. But rather, they may equidistribute on a fractal subset. Understanding the behaviour of these orbits near the boundary is central to Patterson-Sullivan theory and much further work. Our theorem characterizes the higher order spatial statistics and thus addresses a very natural question. As a motivating example our work applies to sphere packings (in any dimension) which are invariant under the action of such discrete subgroups. At the end of the paper we show how this statistical characterization can be used to prove convergence of moments and to write down the limiting formula for the two-point correlation function and nearest neighbor distribution. Moreover we establish an formula for the 2 dimensional limiting gap distribution (and cumulative gap distribution) which was not known previously even in the lattice case.

==> PSP class files/psp2egui_tex.txt <==
% This is file PSP2egui.tex
% release v1.41, 24th April 1998
%   (based on LMSguide.tex v0.6 for LaTeX2.09)
% Copyright (C) 1997, 1998 Cambridge University Press

\NeedsTeXFormat{LaTeX2e}

% The following saves the original definitions of \geq and \leq (guide only).
\let\realgeq\geq
\let\realleq\leq

\documentclass{psp}

\newcommand\hatp{\skew3\hat{p}}

%%% Macros for the guide only %%%
\newcommand\lra{\ensuremath{\quad\longrightarrow\quad}}
\newcommand\rch[1]{\lra\rlap{$#1$}\hspace{1em}}
\providecommand\AMSLaTeX{AMS\,\LaTeX}

% The following adds 6pt of space around verbatim environments.
\let\realverbatim=\verbatim
\let\realendverbatim=\endverbatim
\renewcommand\verbatim{\par\addvspace{6pt plus 2pt minus 1pt}\realverbatim}
\renewcommand\endverbatim{\realendverbatim\addvspace{6pt plus 2pt minus 1pt}}
\makeatletter
\newcommand\verbsize{\@setfontsize\verbsize{10}\@xiipt}
\renewcommand\verbatim@font{\verbsize\normalfont\ttfamily}
\makeatother
%%% End of macros for the guide %%%

\newtheorem{corollary}{Corollary}
\newnumbered{example}{Example}
\newunnumbered{notation}{Notation}
\newromanexpr\Hess{Hess}

\begin{document}

\title[Mathematical Proceedings of the Cambridge Philosophical Society]
  {Mathematical Proceedings\\ \LaTeXe\ Guide for Authors}
\author[Mark Reed]{MARK REED\\
  Electronic Origination Group, Cambridge University Press,
  Cambridge, CB\textup{2} \textup{2}BS\addressbreak
  e-mail\textup{: \texttt{texline@cup.cam.ac.uk}}}

\receivedline{Received \textup{24} April \textup{1998}}

\maketitle

\begin{abstract}
This guide is for authors who are preparing papers for the Cambridge
Philosophical Society using the \LaTeXe\ document-preparation system
and the Mathematical Proceedings class file (\texttt{psp.cls}).
\end{abstract}

\tableofcontents

\section{Introduction}

In addition to the standard submission of hardcopy from authors, the
Cambridge Philosophical Society now accept machine-readable forms of papers
in \LaTeXe. The layout design for the \emph{Mathematical Proceedings} journal
has been implemented as a \LaTeXe\ class file, based on the \verb"article"
class as discussed in the \LaTeX\ manual (2nd edition) \cite{LaTeX}.
Commands which differ from the standard \LaTeX\ interface, or which are
provided in addition to the standard interface, are explained in this
guide (which is \emph{not} a substitute for the \LaTeX\ manual itself).

Note that the final printed version of papers will use the Monotype Modern
typeface rather than Computer Modern available to authors. For this reason
line and page breaks will change and authors should not insert hard breaks
in their text.

The sample pages (\verb"psp2esam.tex") contains examples of most of the points
mentioned in this Guide, plus many other useful notes and definitions.

Authors planning to submit their papers in \LaTeXe\ are advised to use
\verb"psp.cls" as early as possible in the creation of their files.

\subsection{Introduction to \LaTeX}

\LaTeX\ is constructed as a series of macros on top of the \TeX\ typesetting
program. \LaTeX\ adds to \TeX\ a collection of facilities which simplify
typesetting for authors by allowing them to concentrate on the logical
structure of the document rather than its visual layout. Careful use of the
\LaTeX\ mark-up philosophy results in uniform layout rather than the
\emph{ad hoc} results of some word-processing systems. Authors are advised to
let the defaults control font selection etc., rather than tinker themselves.

The \LaTeX\ system provides a consistent and comprehensive document-preparation
interface. Among other things, \LaTeX\ can automatically number list
entries, equations, figures, tables and footnotes, as well as sections and
subsections. Using this numbering system, bibliographic citations, page
references and cross references to any other numbered entity (e.g. sections,
equations, figures) are straightforward.

\subsection{The PSP document class}

The use of document classes allows a simple change of style (or style option)
to transform the appearance of your document. The PSP class preserves the
standard \LaTeX\ interface such that any document which can be produced
using the standard \LaTeX\ \verb"article" class can also be produced with
the PSP class.
However, the measure (or width of text) is different from that
for ARTICLE; therefore line breaks will change and it is possible that
longer equations may need re-setting.
Authors are urged to use \verb"psp.cls" from the beginning of their document
preparation, otherwise longer lines may require re-formatting at a later stage.

\subsection{General style issues}

Use of \LaTeX\ defaults will result in a pleasing uniformity of layout
and font selection. Authors should resist the temptation to make
\emph{ad hoc} changes to these. Also avoid use of direct formatting unless
really necessary. Papers will be edited as usual, and this process may be
obstructed by the use of inserted line breaks, etc.

For general style issues, authors are referred to the `Preparation of
manuscripts' in the back cover of the journal. Authors who are interested in
the details of style are referred to \cite{Butcher} and \cite{Chicago}. The
language used in the journals is British English, and spelling should conform
to this.

Use should be made of symbolic references (\verb"\ref") in order to
protect against late changes of order, etc.

\subsection{Submission of \LaTeX\ articles}

Authors who intend to submit a \LaTeX\ article should obtain a copy of the
PSP class file. This is available by anonymous FTP from
%
\begin{verbatim}
  ftp.cup.cam.ac.uk
\end{verbatim}
%
You will find the class file, instructions and sample pages contained in a
single file \verb"pspcls.ltx" in the directory
%
\begin{verbatim}
  pub/texarchive/journals/latex/psp-cls
\end{verbatim}
%
The \verb"readme.txt" (which is the same directory) tells you how to
unpack the \verb"pspcls.ltx" file.
There may also be an `\verb"unpacked"' directory containing all of the files
separately, in case of difficulty. If you cannot obtain the PSP files,
use the standard \verb"article" class, with the default `\verb"10pt"' option.

When submitting the final article, ensure that  the following are included and
are clearly labelled.
\begin{enumerate}
  \item A hardcopy printout of the article (typeset using the \verb"referee"
        option, see \S\ref{sec:ClassOp}).
  \item The input file (exactly matching the hardcopy).
  \item A copy of all user-defined macros.
  \item If you have used \textsc{Bib}\TeX, the \verb".bib", \verb".bbl"
        and \verb".bst" files that were used.
  \item Any other files necessary to prepare the article for typesetting.
\end{enumerate}
The files for the \emph{final} article should be text-only with no
system-dependent control codes, on a PC or Macintosh disk.
Please write on the disk what format it is, as this saves time.
Submit the hardcopy and disk by post in the normal way.

\section{Using the PSP class file}

First, copy the file \verb"psp.cls" into an appropriate subdirectory on
your system. The PSP class is implemented as a complete document class,
and \emph{not} as an class option.
In order to use the PSP class, replace \verb"article" by \verb"psp" in the
\verb"\documentclass" command at the beginning of your document: that is,
%
\begin{verbatim}
  \documentclass{article}
\end{verbatim}
%
is replaced by
%
\begin{verbatim}
  \documentclass{psp}
\end{verbatim}
%
Author-defined macros should be inserted before \verb"\begin{document}",
or in a separate file and should be included with the submission.
Authors must not change any of the macro definitions or parameters
in \verb"psp.cls".

\subsection{Document class options}\label{sec:ClassOp}

In general, the following standard document class options should \emph{not} be
used with the PSP class file:
%
\begin{itemize}
  \item \texttt{10pt}, \texttt{11pt} and \texttt{12pt} -- unavailable;
  \item \texttt{twoside} is the default (\texttt{oneside} is disabled);
  \item \texttt{onecolumn} is the default (\texttt{twocolumn} is disabled);
  \item \texttt{titlepage} is not required and is disabled;
  \item \texttt{fleqn} and \texttt{leqno} should not be used, and are disabled.
\end{itemize}
%
The following new class options are provided:
\begin{itemize}
  \item \texttt{referee} -- should be used when the hardcopy of your article
    is submitted. This will double-space the article and will make the
    task of reviewing much simpler.
\ifprodtf
  \item \texttt{prodtf} -- tells the class file that we want to use the
    production typeface. This automatically sets the odd, even and top
    margins to 0pt, and loads the \verb"opiepsf" package.
\fi
\end{itemize}

\section{Additional facilities}

In addition to all the standard \LaTeX\ design elements, the PSP class
includes the following features.
%
\begin{enumerate}
  \item Additional commands for typesetting the title page. Extended
        commands for specifying a short version of the title and author(s)
        for the running headlines.
  \item Ability to create new theorem-like environments for examples,
        exercises, problems, definitions,
        notations, notes, remarks, conjectures,
        corollaries, lemmas, propositions, theorems,
        etc.
  \item Ability to create new log-like roman expressions.
  \item Proof environment.
  \item Control of enumerated lists.
  \item Acknowledgement(s) environment.
\end{enumerate}
%
Once you have used these additional facilities in your document,
it can be processed only with \verb"psp.cls".

\subsection{Titles, authors' names and running headlines}

At the beginning of your article, the title should be generated in the
usual way using the \verb"\maketitle" command. Immediately following the
title you may include an abstract. For example, the titles for this guide
were produced by the following source.
%
\begin{verbatim}
  \title[Mathematical Proceedings of the Cambridge Philosophical Society]
    {Mathematical Proceedings\\ \LaTeXe\ Guide for Authors}
  \author[Mark Reed]{MARK REED\\
    TAG Group, Cambridge University Press,
    Cambridge, CB\textup{2} \textup{2}BS\addressbreak
    e-mail\textup{: \texttt{texline@cup.cam.ac.uk}}}

  \maketitle

  \begin{abstract}
  This guide is for authors who are preparing papers...
  \end{abstract}
\end{verbatim}

In the PSP class, the title of the article and the author's name (or
authors' names) are used both at the beginning of the article for the main
title and throughout the article as running headlines at the top of every
page. The title is used on odd-numbered pages (rectos) and the author's name
appears on even-numbered pages (versos). The \verb"\pagestyle" and
\verb"\thispagestyle" commands should \emph{not} be used.  Similarly, the
commands \verb"\markright" and \verb"\markboth" should not be necessary.

Although the article title can run to several lines of text, the running
headline must be a single line. Moreover, the title can incorporate new-line
commands (e.g. \verb"\\"), but these are not acceptable in a running headline.
To enable you to specify an alternative short title, and an alternative short
author's name, the standard \verb"\title" and \verb"\author" commands have
been extended to take an optional argument to be used as the running headline.
%
\begin{verbatim}
  \title[Short title]
        {Full title which can be as long as necessary}
  \author[Author name]
         {AUTHOR NAME \\ Affiliation}
\end{verbatim}
%
Notice that the author name in the argument for the running head should
be in mixed case, and the author name for the title should be in upper
case only. The author affiliation is set in the normal way, after a
\verb"\\" in the argument to the \verb"\author" command.

Any `work supported by' or `authors current address' information should
be inserted via \verb"\thanks" commands, which should be positioned
after the appropriate `AUTHOR NAME' in the \verb"\author" command.

If all of the author names are too wide to fit into the running head, you
should reduce all of the forenames (in the running head argument) to initials
only. e.g. `Another Author' becomes \hbox{`A. Author'}. If there are four
(or more) authors for an article, the author running head should contain
the first author name and the text `and Others' only. e.g.
%
\begin{verbatim}
  \author[Author1 and Others]
         {AUTHOR1...}
\end{verbatim}

The previous examples show an article with one author, the normal
\LaTeX\ conventions have been extended to allow the author names and
their affiliations to be typeset in the correct PSP style. The following
examples should cover most possibilities:

\textit{Case 1.} Two authors with the same affiliation:
%
\begin{verbatim}
  \author[Author1 and Author2]
         {AUTHOR1 \nobreakand\ AUTHOR2\\
          Affiliation both authors}
\end{verbatim}
%
If a \verb"\thanks" command needs to appear directly before a
\verb"\nobreakand", you should insert `\verb*"\ \enskip"' before the
\verb"\nobreakand" to get the correct spacing around the `and' in the output.

If the affiliation text is too long to fit onto one line, it should be
broken into two or more lines using the \verb"\addressbreak" command.
Don't use \verb"\\" to linebreak an affiliation -- as this will not do what
you expect.

The PSP style calls for all digits to be typeset upright in the Affiliation,
which is normally italic. Digits can be made upright using the \verb"\textup"
command, which takes an argument. e.g.
%
\begin{verbatim}
  \author[...]{...\\ ... CB\textup{2} \textup{2}BS}
\end{verbatim}

\textit{Case 2.} Two authors with different affiliations:
%
\begin{verbatim}
  \author[Author1 and Author2]
         {AUTHOR1\\
          Affiliation for Author1
          \and\ AUTHOR2\\
          Affiliation for Author2}
\end{verbatim}

\textit{Case 3.} Three (or more) authors with different affiliations:
%
\begin{verbatim}
  \author[Author1, Author2 and Author3]
         {AUTHOR1\\
            Affiliation for Author1
         \nextauthor AUTHOR2\\
            Affiliation for Author2
         \and\ AUTHOR3\\
            Affiliation for Author3}
\end{verbatim}
%
Notice that the \verb"\nextauthor" works in a similar way to the standard
\verb"\and" command. If you have more than three authors (with different
affiliations) you simply repeat the \verb"\nextauthor" section as many
times as necessary for each additional author and affiliation.

\textit{Case 4.} Four authors, two with the same affiliation:
%
\begin{verbatim}
  \author[Author1 and Others]
         {AUTHOR1, AUTHOR2\\
            Affiliation for Author1 and Author 2
         \nextauthor AUTHOR 3\\
            Affiliation for Author3
         \and\ AUTHOR4\\
            Affiliation for Author4}
\end{verbatim}


\subsection{Creating new theorem-like environments}

You can create your own environments in \LaTeX, and although you may already
be familiar with \verb"\newtheorem", you will not have seen the other two
commands explained below.
\begin{enumerate}
  \item \verb"\newtheorem" is a standard command used for creating new
        theorem-like environments, such as theorems, corollaries, lemmas,
        conjectures and propositions, with the body of the text
        (automatically) in italic.
  \item \verb"\newnumbered" is used for creating new numbered environments,
        such as examples, exercises and problems, with the body of
        the text in roman.
  \item \verb"\newunnumbered" is used for creating new \emph{un}numbered
        environments, such as remarks, notes and definitions, also with the
        body of the text in roman.
\end{enumerate}

\subsubsection{\upshape\texttt{\char"5C newtheorem}}

You can set up numbered and unnumbered theorem-like environments to produce,
for example, the following output.
%
  \begin{corollary}[An optional argument]
    Let $G$ be the free group on the generators $\langle
    y_n\rangle^\infty_{n=1}$. There is a finite partition of
    $G\times G$ such that one cannot find $(a,b)\in G\times G$ and
    $d\in FP(\langle y_n\rangle ^\infty_{n=1})$ with either
    $(a,b)\approx (ad,b)\approx (a,bd)$ or $(a,b)\approx (da,b)
    \approx (a,db)$.
  \end{corollary}
  \begin{corollary*}
    An unnumbered corollary will start like this.
  \end{corollary*}
%
To do this, create the corollary environment in the preamble
%
\begin{verbatim}
  \newtheorem{corollary}{Corollary}
\end{verbatim}
%
and use it as follows in the document.
%
\begin{verbatim}
  \begin{corollary}[An optional argument]
    Let $G$ be the free group on the generators $\langle
    y_n\rangle^\infty_{n=1}$. There is a finite partition of
    $G\times G$ such that one cannot find $(a,b)\in G\times G$ and
    $d\in FP(\langle y_n\rangle ^\infty_{n=1})$ with either
    $(a,b)\approx (ad,b)\approx (a,bd)$ or $(a,b)\approx (da,b)
    \approx (a,db)$.
  \end{corollary}
  \begin{corollary*}
    An unnumbered corollary will start like this.
  \end{corollary*}
\end{verbatim}

The \verb"\newtheorem" command has the usual optional arguments (see
\cite[p.~193]{LaTeX}), which can be used to control the numbering of
these environments.

\subsubsection{\upshape\texttt{\char"5C newnumbered}\enskip
  and\/ \texttt{\char"5C newunnumbered}}

Theorem-like environments have the body of the theorem in italics. This
is inappropriate for environments like example, exercise and remark, which
require the text to be roman. These may be created by the commands
\verb"\newnumbered" (which gives you a numbered environment) and
\verb"\newunnumbered" (which gives you an unnumbered environment); both are
used just like \verb"\newtheorem". You can control the numbering of
\verb"\newnumbered" environments in exactly the same way as you do for
theorems, by using optional arguments, as mentioned above.
%
  \begin{example}
    Let $H$ be a real infinite dimensional Hilbert space with
    orthonormal basis $\{e_n\}$. We define a linear isometry
    $A:H\rightarrow H$ by \ldots\ but $u_n \not\rightarrow u$.
  \end{example}
  \begin{example*}
    You can have an example unnumbered if you use an asterisk in
    the source code. This gives the same layout as an unnumbered
    environment (see below).
  \end{example*}
  \begin{notation}
    This is mostly standard.
  \end{notation}
%
The above is produced by typing in the preamble
%
\begin{verbatim}
  \newnumbered{example}{Example}
  \newunnumbered{notation}{Notation}
\end{verbatim}
%
and in the document the following.
%
\begin{verbatim}
  \begin{example}
    Let $H$ be a real infinite dimensional Hilbert space with
    orthonormal basis $\{e_n\}$. We define a linear isometry
    $A:H\rightarrow H$ by \ldots\ but $u_n \not\rightarrow u$.
  \end{example}
  \begin{example*}
    You can have an example unnumbered if you use an asterisk in
    the source code. This gives the same layout as an unnumbered
    environment (see below).
  \end{example*}
  \begin{notation}
    This is mostly standard.
  \end{notation}
\end{verbatim}

Note from this example that you can suppress the numbering on a
\verb"\newnumbered" environment, and that the result is the same
as if you had defined a \verb"\newunnumbered" environment.

\subsection{Creating new log-like roman expressions}

In addition to the standard Log-like expressions provided by \LaTeX, PSP
provides the following predefined roman expressions for use in math mode:
%
\begin{center}
\vspace{.5\baselineskip}
\def\ra{$\,\rightarrow\,$}\tabcolsep=0pt
\begin{tabular}{l@{\ra}l@{\qquad}l@{\ra}l@{\qquad}l@{\ra}l@{\qquad}l@{\ra}l}
\verb"\Conj" & $\Conj$ & \verb"\ldef" & $\ldef$ & \verb"\Dim"  & $\Dim$  & \verb"\Hom"  & $\Hom$\\
\verb"\Int"  & $\Int$  & \verb"\Ker"  & $\Ker$  & \verb"\Proj" & $\Proj$ & \verb"\Spec" & $\Spec$\\
\verb"\supp" & $\supp$ & \verb"\var"  & $\var$  & \verb"\Var"  & $\Var$
\end{tabular}
\vspace{.5\baselineskip}
\end{center}
%
Notice that `$\ldef$' is produced with \verb"\ldef". Others can be easily
defined (in the preamble of your article) with the \verb"\newromanexpr"
command. e.g.
%
\begin{verbatim}
  \newromanexpr\Hess{Hess}
\end{verbatim}
%
Then \verb"\Hess" can be used in math mode line exactly like \verb"\log" etc.
The correct use of the \verb"\newromanexpr" command will ensure the correct
font is used and the correct math spacing is preserved.

The commands created by \verb"\newromanexpr" have the \verb"\nolimits"
command built into their definitions. If you wish the cancel the
\verb"\nolimits" effect, use the \verb"*" form of the generated command
in the text, e.g. \verb"\Hess*". The \verb"\nolimits" command only effects
the generated commands when used in `display math mode'.

\subsection{Proof environment}

A new environment exists for Proofs, e.g.
%
  \begin{proof}
  By hypothesis $S$ is smooth enough so that $\Hess_I (S)$ is
  well-defined in which case convexity of $S$ implies positivity
  of $\Hess_I (S)$. But by part $(b)$ of Corollary 4.2 such a wave
  is unstable.
  \end{proof}
%
This was produced by the following code:
%
\begin{verbatim}
  \begin{proof}
  By hypothesis $S$ is smooth enough so that $\Hess_I (S)$ is
  well-defined in which case convexity of $S$ implies positivity
  of $\Hess_I (S)$. But by part $(b)$ of Corollary 4.2 such a wave
  is unstable.
  \end{proof}
\end{verbatim}
%
The end of proof marker \proofbox\ is produced automatically. If you wish
to omit this, use the \verb"proof*" environment instead.

The proof environment will also take an optional argument which allows you
to produce `special' proofs, e.g.
%
  \begin{proof}[Proof of Theorem~\textup{27.}]
    We define a linear isometry $A:H\rightarrow H$ by the nonlinear
    Schr\"{o}dinger equation. It would not be hard to modify the
    proof to obtain an analogous result for ellipsoids rather than
    spheres.
  \end{proof}
%
Which was produced like this:
%
\begin{verbatim}
  \begin{proof}[Proof of Theorem~\textup{27.}]
    We define a linear isometry $A:H\rightarrow H$ by the nonlinear
    Schr\"{o}dinger equation. It would not be hard to modify the
    proof to obtain an analogous result for ellipsoids rather than
    spheres.
  \end{proof}
\end{verbatim}
%
Notice that once the optional argument is used, you have to type all of
the text which is to appear as the heading (including the full-stop).
Also notice that the number referred to in the `Proof of Theorem' should
be typeset upright.

\subsection{Lists}

The PSP class provides three standard list environments:
\begin{itemize}
  \item numbered lists, created using the \verb"enumerate" environment;
  \item bulleted lists, created using the \verb"itemize" environment;
  \item labelled lists, created using the \verb"description" environment.
\end{itemize}
The enumerated list numbers each list item with a small roman numeral in parentheses.
Alternative styles can be achieved by inserting a redefinition of the
number labelling command after \verb"\begin{enumerate}".
For example, a list numbered with arabic numerals inside parentheses can be
produced by the following.
%
\begin{verbatim}
  \begin{enumerate}
    \renewcommand{\theenumi}{(\arabic{enumi})}
    \item First item
    ...
  \end{enumerate}
\end{verbatim}
%
This produces the following list.
%
\begin{enumerate}
  \renewcommand{\theenumi}{(\arabic{enumi})}
  \item First item
  \item second item
  \item etc.
\end{enumerate}
%
When embedding \verb"enumerate" lists inside other list environments you
may find that the left alignment of the \verb"enumerate" list may be
uneven with labels sticking into the margin (this is especially true
if you change the default labelling). e.g.
%
\begin{itemize}
\item Itemize item
\begin{enumerate}
\item Enumerate item
\item Enumerate item
\item Enumerate item
\end{enumerate}
\item Itemize item
\end{itemize}
%
As you can see the \verb"enumerate" list is not correctly aligned. This can
be rectified by specifing the widest label as an optional argument to the
\verb"enumerate" environment. e.g.
%
\begin{verbatim}
  \begin{enumerate}[(iii)]
\end{verbatim}
%
Which gives:
%
\begin{itemize}
\item Itemize item
\begin{enumerate}[(iii)]
\item Enumerate item
\item Enumerate item
\item Enumerate item
\end{enumerate}
\item Itemize item
\end{itemize}

\subsection{Acknowledgements}

These should appear at the close of your paper, just before the list of
references.  Use the \verb"acknowledgements" (or \verb"acknowledgement")
environment, e.g.
%
\begin{verbatim}
  \begin{acknowledgements}
  The research and writing of this work was partially carried out...
  \end{acknowledgements}
\end{verbatim}
%
There is an alternate form of this environment (obtained using
\verb"acknowledgments*" or \verb"acknowledgements*"), which is formatted
in the same way, except it removes the word `Acknowledgements' from the text.
The non-\verb"*" form is preferred.

\section{Mathematics}

The PSP class file will centre displayed mathematics, and will insert the
correct space above and below if standard \LaTeX\ commands are used; for
example use \verb"\[ ... \]" and \emph{not} \verb"$$ ... $$". Do not leave
blank lines above and below displayed equations unless a new paragraph is
really intended.

\subsection{Numbering of equations}

The \verb"subequations" and \verb"subeqnarray" environments have been
incorporated into the PSP class file (see Section~\ref{sub:amstex} regarding
the \verb"subequations" environment). Using these two environments,
you can number your equations (\ref{a1}), (\ref{a2}) etc. automatically.
For example, you can typeset
  \begin{subequations}
  \begin{equation}
    a_1 \equiv (2\Omega M^2/x)^{\textstyle\frac{1}{4}}
      y^{\textstyle\frac{1}{2}}\label{a1}
  \end{equation}
  and
  \begin{equation}
    a_2 \equiv (x/2\Omega)^{\textstyle\frac{1}{2}}k_y/M.\label{a2}
  \end{equation}
  \end{subequations}
by using the \verb"subequations" environment as follows:
%
\begin{verbatim}
  \begin{subequations}
  \begin{equation}
    a_1 \equiv (2\Omega M^2/x)^{\textstyle\frac{1}{4}}
      y^{\textstyle\frac{1}{2}}\label{a1}
  \end{equation}
  and
  \begin{equation}
    a_2 \equiv (x/2\Omega)^{\textstyle\frac{1}{2}}k_y/M.\label{a2}
  \end{equation}
  \end{subequations}
\end{verbatim}
%
You may also typeset an \verb"array" such as:
  \begin{subeqnarray}\label{eqna}
    \dot{X}    & = & \gamma X - \gamma\delta\eta ,\\
    \dot{\eta} & = & {\textstyle\frac{1}{2}} \delta + 2X\eta .
  \end{subeqnarray}
by using the \verb"subeqnarray" environment as follows:
%
  \begin{verbatim}
  \begin{subeqnarray}
    \dot{X}    & = & \gamma X - \gamma\delta\eta ,\\
    \dot{\eta} & = & {\textstyle\frac{1}{2}} \delta + 2X\eta .
  \end{subeqnarray}
  \end{verbatim}
%
You can do something more complex with these environments. Here follow
a few examples of manipulating equation numbers which may be useful.
First, you may wish to manipulate individual lines in a \verb"subeqnarray"
%
\begin{subeqnarray}
% define subequation numbers
  \gdef\thesubequation{\theequation\tusp \textit{a,b}}
    M_{1} & = & a_{1}z^3+b_{1}z\rho^2 + \ldots,\quad
    M_{2}  =  a_{2}z^3+b_{2}z\rho^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{c,d}}
    M_{3} & = & a_{3}z^3+b_{3}z\rho^2 + \ldots,\quad
    M_{4}  =  c_{4}\rho^3+d_{4}\rho z^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{e,f}}
    M_{5} & = & c_{5}\rho^3+d_{5}\rho z^2 + \ldots,\quad
    M_{6}  =  c_{6}\rho^3+d_{6}\rho z^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{g,h}}
    M_{7} & = & c_{7}\rho^3+d_{7}\rho z^2 + \ldots,\quad
    M_{8}  =  a_{8}z^3+b_{8}z\rho^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{i,j}}
    M_{9} & = & a_{9}z^3+b_{9}z\rho^2 + \ldots,\quad
    M_{10}  =  _{10}\rho^3+d_{10}\rho z^2 + \ldots.
\end{subeqnarray}
% reinstate the original definition of \thesubequation
\returnthesubequation
%
Second, you may wish to have a \verb"subeqnarray"
%
\begin{subeqnarray}
  \dot{X}    & = & \gamma X - \gamma\delta\eta ,\\
  \dot{\eta} & = & {\textstyle\frac{1}{2}} \delta + 2X\eta .
\end{subeqnarray}
%
followed by another \verb"subeqnarray"
% don't increment the equation counter
\addtocounter{equation}{-1}
\begin{subeqnarray}
% increment subequation counter by 2 to take it from a to c
  \addtocounter{subequation}{2}
  \dot{X}    & = & \gamma X - \gamma\delta\eta ,\\
  \dot{\eta} & = & {\textstyle\frac{1}{2}} \delta + 2X\eta .
\end{subeqnarray}
%
followed by an \verb"equation"
% save the current definition of \theequation
\let\oldequation=\theequation
% define \theequation
\renewcommand\theequation{4.4\tusp \textit{e}}
\begin{equation}
  K\sim(A + {\hbar} {A_1} +{{\hbar}^2} {A_2} +...)\,
    \exp(-I_{\mathrm{class}}/{\hbar}).
\end{equation}
%
At some point, you will need to reset everything back to normal
% restore the definition of \theequation
\let\theequation=\oldequation
% restore the equation number
\setcounter{equation}{4}
\begin{equation}
  \Psi(a, \psi^A) = C \exp(-3a^2/\hbar) + D \exp(3a^2/\hbar)
    {\psi_A}{\psi^A}.
\end{equation}
%
The equations above were typeset using the following code
%
\begin{verbatim}
\begin{subeqnarray}
% define subequation numbers
  \gdef\thesubequation{\theequation\tusp \textit{a,b}}
    M_{1} & = & a_{1}z^3+b_{1}z\rho^2 + \ldots,\quad
    M_{2}  =  a_{2}z^3+b_{2}z\rho^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{c,d}}
    M_{3} & = & a_{3}z^3+b_{3}z\rho^2 + \ldots,\quad
    M_{4}  =  c_{4}\rho^3+d_{4}\rho z^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{e,f}}
    M_{5} & = & c_{5}\rho^3+d_{5}\rho z^2 + \ldots,\quad
    M_{6}  =  c_{6}\rho^3+d_{6}\rho z^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{g,h}}
    M_{7} & = & c_{7}\rho^3+d_{7}\rho z^2 + \ldots,\quad
    M_{8}  =  a_{8}z^3+b_{8}z\rho^2 + \ldots, \\
  \gdef\thesubequation{\theequation\tusp \textit{i,j}}
    M_{9} & = & a_{9}z^3+b_{9}z\rho^2 + \ldots,\quad
    M_{10}  =  _{10}\rho^3+d_{10}\rho z^2 + \ldots.
\end{subeqnarray}
% reinstate the original definition of \thesubequation
\returnthesubequation
%
Second, you may wish to have a \verb"subeqnarray"
%
\begin{subeqnarray}
  \dot{X}    & = & \gamma X - \gamma\delta\eta ,\\
  \dot{\eta} & = & {\textstyle\frac{1}{2}} \delta + 2X\eta .
\end{subeqnarray}
%
followed by another \verb"subeqnarray"
% don't increment the equation counter
\addtocounter{equation}{-1}
\begin{subeqnarray}
% increment subequation counter by 2 to take it from a to c
  \addtocounter{subequation}{2}
  \dot{X}    & = & \gamma X - \gamma\delta\eta ,\\
  \dot{\eta} & = & {\textstyle\frac{1}{2}} \delta + 2X\eta .
\end{subeqnarray}
%
followed by an \verb"equation"
% save the current definition of \theequation
\let\oldequation=\theequation
% define \theequation
\renewcommand\theequation{4.4\tusp \textit{e}}
\begin{equation}
  K\sim(A + {\hbar} {A_1} +{{\hbar}^2} {A_2} +...)\,
    \exp(-I_{\mathrm{class}}/{\hbar}).
\end{equation}
%
At some point, you will need to reset everything back to normal
% restore the definition of \theequation
\let\theequation=\oldequation
% restore the equation number
\setcounter{equation}{4}
\begin{equation}
  \Psi(a, \psi^A) = C \exp(-3a^2/\hbar) + D \exp(3a^2/\hbar)
    {\psi_A}{\psi^A}.
\end{equation}
\end{verbatim}

\subsubsection{Cross referencing items in the
  \texttt{subeqnarray} environment}

If you use the standard \verb"\label" command to label individual equation
lines within a \texttt{subeqnarray} environment, you will not
get what you expect when you use \verb"\ref" to refer to them: e.g. you
will get 4.2 and not 4.2\textit{a}, etc. (You may find this effect useful if
you wish to refer to a range of items. e.g. \verb"\ref{eqna}\,\textit{a--c}"
which gives \ref{eqna}\,\textit{a--c}.)

The \verb"\slabel" command is provided to allow you to correctly refer to
items within a \texttt{subeqnarray} environment. It works in exactly the same
way as the normal \verb"\label" command.

\subsubsection{The \texttt{subequations} environment and the
  \texttt{AMSTEX} package} \label{sub:amstex}

The \verb"amstex" (and the \verb"amsmath") packages also define a
\verb"subequations" environment.  The environment in \verb"psp.cls" is used
by default, as the environments in the AMS packages don't produce the correct
style of output.

If you must use the AMS \verb"subequations" environment,
you should place a
\begin{verbatim}
  \useAMSsubequations
\end{verbatim}
before \verb"\begin{document}".
In this case the PSP version of \verb"subequations" can still be used by
using the \verb"CUPsubequations" environment.

Note that the \verb"subequations" environment from the \verb"amstex" package
takes an argument -- you should use an `a' to give \verb"\alph" style
subequations. e.g.
\begin{verbatim}
  \begin{subequations}{a}
    ...
  \end{subequations}
\end{verbatim}
The sub-equation number will not be typeset in italics -- the typesetter
will correct this.

\subsection{Typeface}

\subsubsection{AMS fonts -- especially if you do not have them}

If you need symbols from the AMS font set but do not have them installed,
you can ensure that they will be correctly typeset by taking the following
steps.
Set up user-defined macros that can be redefined by the typesetter to use
the correct AMS macros. For example, the blackboard bold symbols,
sometimes called shell or outline characters, are obtained with the AMS
macro \verb"\mathbb{..}". Instead, use a macro definition such as:
%
\begin{verbatim}
  % replace font!
  \newcommand\BbbE{\ensuremath{\mathsf{E}}} % Blackboard bold E
\end{verbatim}
%
This substitutes a sans serif character where you want blackboard
bold. You can typeset the input file and the typesetter is alerted to do the
substitution.

The following example (which uses the \verb"\providecommand" macro) will work
without modification by the typesetter, because the \verb"\providecommand"
macro will not overwrite any existing \verb"\mathbb" definition.
%
\begin{verbatim}
  \providecommand\mathbb[1]{\ensuremath{\mathsf{#1}}}
  ...
  \newcommand\BbbE{\mathbb{E}} % Blackboard bold E
\end{verbatim}

Plain \TeX\ provides only \verb"\leq" and \verb"\qeq" which typeset the
Computer Modern symbols $\realleq$ and $\realgeq$, respectively. These will
be redefined at typesetting to use the AMS symbols \verb"\leqslant" and
\verb"\geqslant", to give slanted symbols.

If you wish to use AMS fonts with \LaTeXe\ you must be using at least
version 2.0. Earlier versions are not supported.

\subsubsection{Sans serif symbols}

The \verb"\textsf" and \verb"\mathsf" commands change the typeface to
sans serif, giving upright characters. Occasionally, other sans serif
fonts are needed. You should use the following supplied macros to obtain
these other fonts.\\[6pt]
%
\verb"  \textsf{text}  " \lra \textsf{text}
  \qquad \verb"$\mathsf{math}$  " \lra $\mathsf{math}$\\
\verb"  \textsfi{text} " \lra \textsfi{text}
  \qquad \verb"$\mathsfi{math}$ " \lra $\mathsfi{math}$\\
\verb"  \textsfb{text} " \lra \textsfb{text}
  \qquad \verb"$\mathsfb{math}$ " \lra $\mathsfb{math}$\\
\verb"  \textsfbi{text}" \lra \textsfbi{text}
  \qquad \verb"$\mathsfbi{math}$" \lra $\mathsfbi{math}$\\[6pt]
%
You can use them like this:
%
\begin{verbatim}
  \newcommand\ssC{\mathsf{C}}     % for sans serif C
  \newcommand\sfsP{\mathsfi{P}}   % for sans serif slanted P
  \newcommand\sfbsX{\mathsfbi{X}} % for sans serif bold slanted X
\end{verbatim}
%
Note that the bold-slanted macros \verb"\textsfbi" and
\verb"\mathsfbi" use the slanted sans serif font \verb"cmssi"
-- because there is no bold-slanted math sans serif font in available in
Computer Modern!  If you use the supplied sans-serif text and math commands
the typesetter will be able to substitute the fonts automatically.

\subsubsection{Bold math italic symbols}

If you require bold math italic symbols/letters, \LaTeX\ provides several ways
of getting them.  Firstly, \LaTeX's \verb"\boldmath" switch which can be
used like this:
\begin{verbatim}
  $ \mbox{\boldmath $P$} = \mathsf{J}\mathcal{E} T $
\end{verbatim}
As you can see it takes quite alot of typing to achieve a bold math italic P.
Another problem is that you can't use \verb"\boldmath" in math mode, thus the
\verb"\mbox" forces the resulting text into text style (which you may not
want).

You can cut down on the typing by defining the following macro (which
is in the preamble of this guide):
\begin{verbatim}
  \providecommand\boldsymbol[1]{\mbox{\boldmath $#1$}}
\end{verbatim}
Then for the above example you can define:
\begin{verbatim}
  \newcommand\bldP{\boldsymbol{P}}
\end{verbatim}
the achieve the same result. This still doesn't remove the default to
text style problem.

If you have the \verb"amsbsy" package on your system, then you can remove
this limitation as well by placing a \verb"\usepackage{amsbsy}" after the
\verb"\documentclass" line in your document, and then use \verb"\boldsymbol"
for bold math italic symbols (don't define \verb"\boldsymbol" yourself when
using \verb"amsbsy").

\subsubsection{Script characters}

Script characters should be typeset using \LaTeXe's \verb"\mathcal"
command. This produces Computer Modern symbols such as $\mathcal{E}\,$
and $\mathcal{F}\,$ in your hard copy but the typesetter will substitute
the more florid script characters normally seen in the journal.

\subsection{Skewing of accents}

Accents such as hats, overbars and dots are normally centred over letters,
but when these are italic or sloping greek the accent may need to be moved
to the right so that it is centred over the top of the sloped letter. For
example,
%
\begin{verbatim}
  \newcommand\hatp{\skew3\hat{p}}
\end{verbatim}
will produce $\hatp$.

\section{User-defined macros}

If you define your own macros, you must ensure that their names do not
conflict with any existing macros in \LaTeX\ (or \AMSLaTeX\ %
if you are using this). You should also place them in the preamble of
your input file, between the \verb"\documentclass" (but after any
\verb"\usepackage" commands) and before the \verb"\begin{document}" command.

Apart from scanning the indexes of the relevant manuals, you can check
whether a macro name is already used by using \verb"\newcommand", which
will check for the existence of the macro you are trying to define.
If the macro exists \LaTeX\ will respond with:
%
\begin{verbatim}
  ! LaTeX Error: Command ... already defined.
\end{verbatim}
%
In this case you should choose another name, and try again.

Such macros must be in a place where they can easily be found and
modified by the journal's editors or typesetter. They must be gathered
together in the preamble of your input file, or in a separate
\verb"macros.tex" file with the command \verb"\input{macros}" in the
preamble. Macro definitions must not be scattered about your document
where they are likely to be completely overlooked by the typesetter.

The same applies to font definitions that are based on Computer Modern
fonts. These must be changed by the typesetter to use the journal's
correct typeface. In this case, you should draw
attention to these font definitions on the hard copy that you submit for
publication and by placing a comment in your input file just before the
relevant definitions, for example \verb"% replace font!"

\section{Some guidelines for using standard facilities}

The following notes may help you achieve the best effects with the PSP
class file.

\subsection{Sections}

\LaTeX\ provides five levels of section headings, only four of which are
defined in the PSP class file:
%
\begin{itemize}
  \item[] Heading A -- \verb"\section{...}"
  \item[] Heading B -- \verb"\subsection{...}"
  \item[] Heading C -- \verb"\subsubsection{...}"
  \item[] Heading D -- \verb"\paragraph{...}"
\end{itemize}
%
There is no \verb"subparagraph" in the PSP style.

\subsection{Illustrations (or figures)}

The PSP class will cope with most positioning of your illustrations, and you
should not normally use the optional positioning qualifiers on the
\verb"figure" environment which would override these decisions. A
figure caption should be below the figure itself, therefore the
\verb"\caption" command should appear after the figure or space left for
an illustration. Any figure should be centred horizontally, this can be
achived using the \verb"\centering" command, or \verb"centerline" environment.
For example, Figure~\ref{sample-figure} is produced using the following.
%
\begin{verbatim}
  \begin{figure}
    \vspace{5cm}
    \caption{An example figure in which space has been
             left for the artwork.}
    \label{sample-figure}
  \end{figure}
\end{verbatim}
%
  \begin{figure}
    \vspace{5cm}
    \caption{An example figure in which space has been
             left for the artwork.}
    \label{sample-figure}
  \end{figure}

\subsection{Tables}

The PSP class will cope with most positioning of your tables,
and you should not normally use the optional positioning qualifiers on the
\verb"table" environment which would override these decisions.
Table captions should be at the top, therefore the \verb"\caption" command
should appear before the body of the table.

The \verb"tabular" environment should be used to produce ruled tables;
it has been modified for the PSP class in the following ways.
%
\begin{enumerate}
  \item Additional vertical space is inserted on either side of a rule.
  \item Vertical lines are not produced.
\end{enumerate}
%
Commands to redefine quantities such as \verb"\arraystretch" should be
omitted.
For example, Table~\ref{symbols} is produced using the following.
%
\begin{verbatim}
  \begin{table}
   \caption{Components of generating functions}
   \begin{tabular}{ccc}
    \hline
     $k$ & $\alpha_k(x)$ & $l_k(x)$\\
    \hline
     1 & 1                 & 1 \\
     2 & $x^3$             & $x^3$\\
     3 & $2x^5$            & $2x^5$\\
     4 & $2x^7$            & $x^6+2x^7$\\
     5 & $2x^7+2x^9$       & $2x^7+2x^9$\\
     6 & $2x^{11}$         & $4x^8+2x^{11}$\\
     7 & $4x^9+2x^{13}$    & $4x^9+2x^{13}$\\
     8 & $2x^9+2x^{15}$    & $3x^9+4x^{10}+2x^{15}$\\
     9 & $4x^{11}+2x^{17}$ & $4x^{10}+4x^{11}+2x^{17}$\\
    \hline
   \end{tabular}
  \end{table}
\end{verbatim}
  \begin{table}
   \caption{Components of generating functions}
   \begin{tabular}{ccc}
    \hline
     $k$ & $\alpha_k(x)$ & $l_k(x)$\\
    \hline
     1 & 1                 & 1 \\
     2 & $x^3$             & $x^3$\\
     3 & $2x^5$            & $2x^5$\\
     4 & $2x^7$            & $x^6+2x^7$\\
     5 & $2x^7+2x^9$       & $2x^7+2x^9$\\
     6 & $2x^{11}$         & $4x^8+2x^{11}$\\
     7 & $4x^9+2x^{13}$    & $4x^9+2x^{13}$\\
     8 & $2x^9+2x^{15}$    & $3x^9+4x^{10}+2x^{15}$\\
     9 & $4x^{11}+2x^{17}$ & $4x^{10}+4x^{11}+2x^{17}$\\
    \hline
   \end{tabular}
   \label{symbols}
  \end{table}

\subsection{Appendices}

You should use the standard \LaTeX\ \verb"\appendix" command to place any
Appendices, normally, just before the acknowledgements and references.
From that point on \verb"\section" will produce an appendix, which are
numbered A, B etc., equations as (A1), (B1) etc.\ Figures and
tables continue the same numbering sequence as in the main text.

\subsection{References}

As with standard \LaTeX, there are two ways of producing a list of
references; either by compiling a list (using a \verb"thebibliography"
environment), or by using Bib\TeX\ with a suitable bibliographic database.

\subsubsection{References in the text}

References in the text are given by a bold reference number in square
brackets, e.g. \cite{Bargmann}. Each  entry has a key, which is assigned
by the author and used to refer to that entry in the text (with \verb"\cite").
e.g. \verb"\cite{Bargmann}".

A new form of the \verb"\cite" command is provided `\verb"\nbcite"',
which works in the same way -- except it doesn't put any square brackets
in the output. This allows you create citations like the following:
(cf.~Berger and Coburn [\nbcite{BergerFA}, \S14.4]). Which is done using
the following code:
%
\begin{verbatim}
  (cf.~Berger and Coburn [\nbcite{BergerFA}, \S14.4])
\end{verbatim}
%
Notice that you have to supply the square brackets yourself.

The journal will also except an alternate form of referencing using a
short label instead of a number, e.g. [\textbf{BC}]. To use labels instead
of numbers you need to specify a unique short label as the optional argument
to each \verb"\bibitem" command:
%
\begin{verbatim}
  \bibitem[BC]{BergerFA}
    {\bibname C. A. Berger \and L. A. Coburn}.
    ...
\end{verbatim}
%
And then use \verb"\cite" in the normal way with the key in `\verb"{}"' as
the argument. You should not mix the two referencing systems, use one or the
other -- the journal prefers referencing using numbers.

\subsubsection{The list of references}

The following listing shows some references prepared in the style of the
journal; the code produces the references at the end of this guide.
%
\begin{verbatim}
\begin{thebibliography}{9}
  \bibitem{Bargmann}
    {\bibname V. Bargmann}.
    On a Hilbert space of analytic functions and an associated
    integral transform. \emph{Comm. Pure Appl. Math.}
    (1961) 187--214.

  \bibitem{Berezin}
    {\bibname F. A. Berezin}.
    Covariant and contravariant symbols of operators.
    \emph{Math. USSR-Izv.}
    \textbf{6} (1972) 1117--1151.

  \bibitem{BergerFA}
    {\bibname C. A. Berger \and L. A. Coburn}.
    Toeplitz operators and quantum mechanics.
    \emph{J. Funct. Anal.}
    \textbf{68} (1986) 273--299.

  \bibitem{BergerTAMS}
    {\bibname C. A. Berger \and L. A. Coburn}.
    Toeplitz operators on the Segal--Bargmann space.
    \emph{Trans. Amer. Math. Soc.}
    \textbf{301} (1987) 813--829.

  \bibitem{Butcher}
    {\bibname J. Butcher}.
    \emph{Copy-editing: the Cambridge handbook.}
    (Cambridge University Press, 1981).

  \bibitem{Chicago}
    \emph{The Chicago manual of style.}
    (University of Chicago Press, 1982).

  \bibitem{Guillemin}
    {\bibname V. Guillemin}.
    Toeplitz operators in $n$~dimensions.
    \emph{Integral Equations Operator Theory.}
    \textbf{7} (1984) 154--205.

  \bibitem{Janas}
    {\bibname J. Janas}.
    Toeplitz and Hankel operators on Bargmann spaces.
    \emph{Glasgow Math. J.} \textbf{30} (1988) 315--323.

  \bibitem{LaTeX}
  {\bibname L. Lamport}.
    \emph{\LaTeX: a document preparation system (2nd edition).}
    (Addison-Wesley, New York, 1986).
\end{thebibliography}
\end{verbatim}
%
References should be listed alphabetically by author name(s) and
then by year if the same author has several papers. The author name(s)
should keyed using the \verb"\bibname" command, with \verb"\and" where
necessary (as this ensures the correct style for the Author names).

Formatting for italic etc.\ should be avoided unless you are sure you
understand the style of references; please concentrate on giving full and
clear information.

\ifprodtf \else \newpage\fi

\appendix
\section{Special commands in \textup{\texttt{psp.cls}}}

The following is a summary of the new commands, optional arguments and
environments which have been added to the standard \LaTeX\ user-interface
in creating the PSP class file.
\vspace{6pt}

\begin{tabular}{@{}p{10pc}@{}p{20pc}@{}}
\emph{New commands}   & \\[3pt]
\ifprodtf
\verb"\pubyear"      & sets the publication year, e.g. `1997'
                       (this macro must be used even if the default
                       is correct).\\
\verb"\volume"       & sets the volume number, e.g. `121'.\\
\verb"\receivedline" & sets the `received' and/or `revised' information,
                       e.g. `\textit{Received \textup{2} February
                       \textup{1994;} revised \textup{7} August
                       \textup{1995}}' (any digits and punctuation should
                       be typeset upright with \verb"\textup{}").\\
\verb"\firstarticle" & makes this paper the first to appear in a journal
                       part (it adds a special article header). Must be
                       used before the \verb"\maketitle".\\
\verb"\partno"       & sets the part number
                       (for use with \verb"\firstarticle").\\
\verb"\pubmonth"     & sets the publication month, e.g. `November'
                       (for use with \verb"\firstarticle").\\
\verb"\corrigendum"  & used to set `CORRIGENDUM' in article title.\\
\fi
\ifprodtf
\end{tabular}
\par\vspace{6pt}

\begin{tabular}{@{}p{10pc}@{}p{20pc}@{}}
\emph{New commands -- cont.}   & \\[3pt]
\fi
\verb"\nobreakand"   & typesets `\textsc{and}' in the \verb"\author" command
                       without starting a new author/affiliation line, e.g.
                       \verb"\author{A. Auth \nobreakand\ B. Auth\\ ...}"
                       (normally used when two or more authors have the same
                       affilation).\\
\verb"\nextauthor"   & makes the text following this command the start of
                       a new author/affiliation pair.\\
\verb"\addressbreak" & allows you to break affiliations which are longer than
                       one line (only usable in the \verb"\author" command).\\
\verb"\newnumbered"  & to create numbered (roman) environments such as
                       examples, problems, remarks, etc.\\
\verb"\newunnumbered" & to create unnumbered (roman) environments
                        as \verb"\newnumbered".\\
\verb"\newromanexpr" & to create roman math functions like `Log', etc.\\
\verb"\nbcite"       & works in the same way as the normal \verb"\cite"
                       command except it doesn't put in the `[ ]'s.\\
\verb"\upref"        & works in the same way as the normal \verb"\ref"
                       command except it places upright `(\ )' around
                       the reference.\\
\ifprodtf
\verb"\manref"       & translates any `.' in its argument to a centered dot.
                       e.g. \verb"\manref{1.1}" gives \manref{1.1}.\\
\verb"\upmanref"     & does the same as \verb"\manref" except it places
                       upright `\hbox{(\ )}' around it's argument.\\
\fi
\verb"\proofbox"     & typesets a proof box \proofbox\ (this is normally
                       put in automatically at the end of the \verb"proof"
                       environment). If you need to insert a \verb"\proofbox"
                       manually, you should add a `\verb"\quad"' of
                       space before it in the output.\\
\verb"\removebrackets"  & removes the `(\ )' brackets from the optional
                          argument of environments created by the
                          \verb"\newtheorem", \verb"\newnumbered" and
                          \verb"\newunnumbered" commands. Should be placed
                          just before the appropriate environment.\\
\verb"\reversetheorems" & reverses the heading and numbering of environments
                          created by the \verb"\newtheorem" and
                          \verb"\newnumbered" commands. e.g. `Theorem 1$\cdot$1.'
                          becomes `1$\cdot$1. Theorem.'. This global command
                          should be placed in the preamble.\\
\verb"\mathproofbox" & as \verb"\proofbox", except this version is intended
                       for use in equations ending proof's (it typesets the
                       proof box using \verb"\rlap" with 1em of extra space).\\
\verb"\returnthesubequation" & restores original definition of
                              \verb"\thesubequation".\\
\verb"\slabel"        & correctly `labels' equation lines within a
                        \verb"subeqnarray" environment.\\
\verb"\useAMSsubequations" & allows you to use the \verb"subequations"
                        environment from the \verb"amstex"/\verb"amsmath"
                        packages (if you use them).\\
\ifprodtf
\end{tabular}
\newpage
\begin{tabular}{@{}p{10pc}@{}p{20pc}@{}}
\emph{New commands -- cont.}   & \\[3pt]
\verb"\fulloutfootnote" & typesets the following footnote full out.
                          Should be placed before the \verb"\thanks"
                          or \verb"\footnote" command.\\
\fi
\ifprodtf \else
\end{tabular}
\newpage
\begin{tabular}{@{}p{10pc}@{}p{20pc}@{}}
\emph{New commands -- cont.}   & \\[3pt]
\fi
\verb"\nosectioneqnreset" & stops \verb"\section" commands resetting the
                            \verb"equation" counter. It also redefines
                            \verb"\theequation" to give output in the form 1
                            (equation) and not 1$\cdot$1 (section.equation).
                            \ifprodtf This is useful to retain an authors
                              hard-coded equation numbers.\fi \\
\ifprodtf
\verb"\resetequationon" & allows you to specify which counter the
                          \verb"equation" counter is reset on. The default is
                          \verb"none" (this command should not normally
                          be used).\\
\verb"\equationformat"  & allows you to specify the typeset format of the
                          \verb"equation" label. The default format is:\\
                        & \verb"\thesection$\cdot$\arabic{equation}"
                          (again this command should not normally be used).\\
\verb"\removefullpoint" & removes the full point from the next \verb"\caption"
                          command, usually used for continued captions.\\
\verb"\tusp", \verb"\fusp" & Two and five-unit manual space commands.
\fi
\end{tabular}
\par\vspace{6pt}

\begin{tabular}{@{}p{10pc}@{}p{20pc}@{}}
\emph{New environments} & \\[3pt]
\verb"proof" & to typeset mathematical proofs, the \verb"*"-form omits
               the proof box.\\
\ifprodtf
\verb"bottomfigure"     & for split figures and captions (on facing page).\\
\fi
\verb"subeqnarray"      & enables equations in an array to be numbered as
                          (\manref{6.1}\tusp\textit{a}),
                          (\manref{6.1}\tusp\textit{b}), etc.\\
\verb"(CUP)subequations" & enables consecutive equations to be numbered
                           (\manref{6.1}\tusp\textit{a}),
                           (\manref{6.1}\tusp\textit{b}), etc.\\
\verb"acknowledg(e)ment(s)" & to typeset acknowledgements, the \verb"*"-form
                        removes the word `Acknowledgements' from the output.\\
\verb"tabular"          & has been modified to insert additional space above
                          and below an \verb"\hrule", the table caption
                          and body is centred with rules full out across the
                          text measure.\\
\end{tabular}
\par\vspace{6pt}

\begin{tabular}{@{}p{10pc}@{}p{20pc}@{}}
\emph{New optional arguments} & \\[3pt]
\verb"[<short title>]"  & in the \verb"\title" command: to define a right
                          running headline that is different from the article
                          title. \ifprodtf The \verb"\shorttitle" command is
                          also provided.\fi \\
\verb"[<short author>]" & in the \verb"\author" command: to define a left
                          running headline that is different from the
                          authors' names as typeset at the article opening.
                          \ifprodtf The \verb"\shortauthor" command is
                          also provided.\fi \\
\verb"[<widest label>]" & in \verb"\begin{enumerate}": to ensure the correct
                          alignment of numbered lists.\\
\end{tabular}

\ifprodtf
%
\section{Notes for editors}

This appendix contains additional information which may be useful to
those who are involved with the final production stages of an article.
Authors, who are generally not typesetting the final pages in the
journal's typeface (Monotype Modern), do not need this information.

\subsection{Setting the production typeface}

The global \verb"\documentclass" option `\verb"prodtf"' sets up
\verb"psp.cls" to typeset in the production typeface -- Monotype Modern.
e.g.
%
\begin{verbatim}
  \documentclass[prodtf]{psp}
\end{verbatim}

\subsection{Catchline commands}

To be placed in the preamble:
\begin{itemize}
  \item \verb"\pubyear{}"
  \item \verb"\volume{}"
  \item \verb"\receivedline{}"
  \item \verb"\firstarticle" (for first article in a part, must be used
        before \verb"\maketitle")
  \item \verb"\pubmonth{}" (used with \verb"\firstarticle")
  \item \verb"\partno{}" (used with \verb"\firstarticle")
\end{itemize}

\subsection{Typesetting article Corrigendum's}

These should be set like normal articles, except there are a few
changes to the contents of the title and author commands, e.g.
%
\begin{verbatim}
  \title[Multi-symplectic structures and wave propagation]
    {\corrigendum Multi-symplectic structures and wave propagation}

  \author[Thomas J. Bridges]{THOMAS J. BRIDGES\thanks{Current address:
    Department of Mathematical and Computing Sciences,
    University of Surrey, Guildford, GU2 5XH}\\
    \textup{(\textit{Volume} \textbf{116} (1994), 475--488)}}
\end{verbatim}
%
Notice that the \verb"\corrigendum" command is inserted at the beginning
of the article title. The authors current address/affiliation is set as a
footnote using \verb"\thanks". The information about the authors previous
article is set where the affiliation normally is. Notice the formatting
used, with the bold volume number, and italic `Volume' text.

\subsection{Footnotes}

If a footnote falls at the bottom of a page, it is possible for the
footnote to appear on the following page (a feature of \TeX ). Check
for this.

\ifprodtf
\subsubsection{Special footnote cases}

\begin{enumerate}
\item If you have more than one footnote (on the same page), and one of them is
longer than a line, then all of the footnotes should be typeset full-out.
This can be achieved by using \verb"\fulloutfootnote" (see Appendix A).

\item If all footnotes (on the same page) are shorter than one line (and are
automatically typeset centered), these should be typeset centered but
left aligned on
the longest footnote. This can be achieved by first measuring the length
of the longest footnote (not including the footnote symbol). And then
insert an \verb"\hbox" command into each of the shorter \verb"\footnote"
or \verb"\thanks" commands, e.g.
%
\begin{verbatim}
  ...\thanks{\hbox to 235pt{%
       Supported by NSF Grant DMS-9503138.\hfil}}...
\end{verbatim}
Where the longest footnote is 235pt wide.
\end{enumerate}
\fi

\subsection{Landscape material}

The add on package \verb"PSPland" provides macros for landscape figures and
tables. See the \verb"PSPland" guide for further information.

\subsection{Continued captions}

These should be keyed like this:
\begin{verbatim}
  \begin{figure}
    ...
    \addtocounter{figure}{-1}
    \removefullpoint
    \caption{(\textit{cont.})}
  \end{figure}
\end{verbatim}
The \verb"\removefullpoint" macro also works for the \verb"table"
environment, and for landscape material (using \verb"PSPland").

\subsection{Figures with split artwork/captions}

When a figure is too large to fit on a page with it's caption, you can use
the following procedure to place the figure, and then it's caption at the foot
of the facing page. First set the figure with a short caption
using the normal \verb"figure" environment, e.g.
\begin{verbatim}
  \begin{figure}
    ...
    \caption{For caption see facing page.}
  \end{figure}
\end{verbatim}
Then set the correct (long) caption, so that it appears on the facing page:
\begin{verbatim}
  \begin{bottomfigure}
    \addtocounter{figure}{-1}
    \caption{This is the long caption...}
  \end{bottomfigure}
\end{verbatim}
If the figure falls on a recto, you may have to move the \verb"bottomfigure"
environment to before the \verb"figure" environment. In this case you need to
move the \verb"\addtocounter" command into the \verb"figure" environment
instead.

The \verb"bottomfigure" environment places a full measure rule above the
bottom-caption automatically.

\subsection{Macros to aid conversion of existing articles}

The following are provided to aid conversion of existing documents
into the PSP style:
%
\begin{enumerate}
\item Cross-references should be typeset upright inside an italic environment,
e.g. `\textit{see \cite{LaTeX} equation \upref{a1} for the proof}'.

\hspace*{1em}The output from the \verb"\ref" and \verb"\cite" commands will
be typeset upright automatically. The \verb"\upref" command does the same as
\verb"\ref" but also inserts upright round brackets around the reference.
e.g. \upref{sec:ClassOp}. So the previous example was done as follows:
%
\begin{verbatim}
  see \cite{LaTeX} equation \upref{a1} for the proof
\end{verbatim}

\hspace*{1em}If the references in the text have been keyed in by hand,
then there is the additional problem of the reference number using a `period'
instead of a `centered dot'.

\hspace*{1em}The \verb"\manref" command can translate any `period' inside
it's argument into a `centered dot' automatically. e.g. \verb"\manref{2.1}"
gives `\manref{2.1}'. The \verb"\manref" command should also be used in
preference to using `\verb"\cdot"' for numbers in math mode, as the space
around the latter will stretch. Do not place characters other than
0-9 and `.' in the argument of \verb"\manref" as they will be typeset
in math italic.

\hspace*{1em}There is also a variant \verb"\upmanref", which
typesets upright round brackets around the reference, like \verb"\upref".

\end{enumerate}

\section{Macros provided by \textup{\texttt{PSP2esym.sty}}}

\subsection{Automatic font/character changes}

\begin{itemize}\itemsep=6pt

\item The \verb|\le|, \verb|\leq|, \verb|\ge|, \verb|\geq| commands
use the equivalent AMS slanted symbols:
\[
\oldle \oldleq \oldge \oldgeq
 \lra
\le \leq \ge \geq
\]
The normal characters can be obtained by using the \verb|\old| form
(e.g.\ \verb|\oldge|).

\item The standard \verb"\Re" and \verb"\Im" commands are redefined to
use the \verb"\mathfrak" font.

\item The following negated symbols are automatically substituted from
the CUP Pi fonts:\\[6pt]
%
\verb"  \nrightarrow   " \rch \nrightarrow \qquad \verb"\nleftarrow     " \rch \nleftarrow\\
\verb"  \nRightarrow   " \rch \nRightarrow \qquad \verb"\nmid           " \rch \nmid\\
\verb"  \ne(q)         " \rch \neq         \qquad \verb"\nleqslant      " \rch \nleqslant\\
\verb"  \ngeqslant     " \rch \ngeqslant   \qquad \verb"\nleq           " \rch \nleq\\
\verb"  \ngeq          " \rch \ngeq        \qquad \verb"\notequiv       " \rch \notequiv\\
\verb"  \ngtr          " \rch \ngtr        \qquad \verb"\nless          " \rch \nless\\
\verb"  \nsim          " \rch \nsim        \qquad \verb"\nsimeq         " \rch \nsimeq\\
\verb"  \ncong         " \rch \ncong       \qquad \verb"\nsubseteq      " \rch \nsubseteq\\
\verb"  \nsupseteq     " \rch \nsupseteq   \qquad \verb"\nsubset        " \rch \nsubset\\
\verb"  \nsupset       " \rch \nsupset     \qquad \verb"\notin          " \rch \notin\\
\verb"  \nsubseteqq    " \rch \nsubseteqq  \qquad \verb"\(var)subsetneqq" \rch \subsetneqq\\
\verb"  \nsupseteqq    " \rch \nsupseteqq  \qquad \verb"\(var)supsetneqq" \rch \supsetneqq\\
\verb"  \(var)subsetneq" \rch \subsetneq\\
\verb"  \(var)supsetneq" \rch \supsetneq

\item The \verb"\not" command has been modified so that it will attempt to
translate it's argument (wherever possible) into the correct CUP negated symbol
(as above). It will only function correctly when the `normal' symbol name is
used (or when `\verb"\let\newname\realname"' is specified and \verb"\newname" is
used in the text). If `\verb"\newcommand\newname{\realname}"' is used, \verb"\not"
will leave \verb"\newname" un-translated, and will report this with a typeout:\\[6pt]
%
\verb"  The macro \not\"\textit{macro}\verb" was not changed."

\item Other automatically substituted symbols from the CUP Pi fonts:\\[6pt]
\verb"  \ast           " \rch \ast         \qquad \verb"\emptyset       " \rch \emptyset\\
\verb"  \cap           " \rch \cap         \qquad \verb"\cup            " \rch \cup\\
\verb"  \cong          " \rch \cong        \qquad \verb"\ll             " \rch \ll\\
\verb"  \gg            " \rch \gg

\item The following additional symbols are also provided (and should be used
where possible):\\[6pt]
\verb"  \upsidedownamp  " \rch \upsidedownamp   \qquad \verb"\compositeof     " \rch \compositeof\\
\verb"  \canceledzero   " \rch \canceledzero    \qquad \verb"\colonequal      " \rch \colonequal\\
\verb"  \equalcolon     " \rch \equalcolon      \qquad \verb"\highast         " \rch \highast\\
\verb"  \smallcap       " \rch \smallcap        \qquad \verb"\smallcup        " \rch \smallcup\\
\verb"  \openbracketleft" \rch \openbracketleft \qquad \verb"\openbracketright" \rch \openbracketright\\
\verb"  \multpt         " \rch \multpt\ {\small (9 unit spaced point)}\\
\verb"  \highmultpt     " \rch \highmultpt \ {\small (raised 9 unit spaced point)}\\
\end{itemize}

\subsection{Additional fonts}

\begin{itemize}\itemsep=6pt
\item The complete AMS symbols are available using the normal names:
\[
\hbox{\verb"\boxdot \boxplus \boxtimes"} \lra \boxdot \boxplus \boxtimes
\]

\item Blackboard bold:
\[
\hbox{\verb"$\mathbb{ABC}$"} %%% \lra \mathbb{ABC}
\]

\item Fraktur/Gothic (bold math version available):
\[
   \hbox{\verb"$\mathfrak{ABC}$"} %%% \lra \mathfrak{ABC}
\]

\item Monotype Script (bold math version available):
\[
   \hbox{\verb"$\mathcal{ABC}$"} %%% \lra \mathcal{ABC}
\]

\item Bold math italic/symbols are provided by the \verb"\boldsymbol" macro
(from the \verb"amsbsy" package). The \verb"\bmath" macro is provided as
an alias.

\strut\hspace*{1em}The \verb"PSP2esym" package also defines most of the
symbols from Appendix F of the \TeX book. These can be obtained by using
their normal (unbold) symbol name prefixed with a `b'. e.g.\ \verb|\nabla|
becomes \verb|\bnabla|. The only exception to this rule is \verb|\eta|,
which whould lead to a clash with \verb|\beta|. In this case use
\verb|\boldeta| for bold eta.

\strut\hspace*{1em} The problem with space disappearing around certain
bold math symbols (\verb"\bcdot") does not happen, when using the
\verb"amsbsy" package.

\item The \verb"\textsf*" and \verb"\mathsf*" macros are redefined to
use the correct Monotype Helvetica fonts.

\end{itemize}
%
\fi

\begin{thebibliography}{9}
  \bibitem{Bargmann}
    {\bibname V. Bargmann}.
    On a Hilbert space of analytic functions and an associated
    integral transform. \emph{Comm. Pure Appl. Math.}
    (1961) 187--214.

  \bibitem{Berezin}
    {\bibname F. A. Berezin}.
    Covariant and contravariant symbols of operators.
    \emph{Math. USSR-Izv.}
    \textbf{6} (1972) 1117--1151.

  \bibitem{BergerFA}
    {\bibname C. A. Berger \and L. A. Coburn}.
    Toeplitz operators and quantum mechanics.
    \emph{J. Funct. Anal.}
    \textbf{68} (1986) 273--299.

  \bibitem{BergerTAMS}
    {\bibname C. A. Berger \and L. A. Coburn}.
    Toeplitz operators on the Segal--Bargmann space.
    \emph{Trans. Amer. Math. Soc.}
    \textbf{301} (1987) 813--829.

  \bibitem{Butcher}
    {\bibname J. Butcher}.
    \emph{Copy-editing: the Cambridge handbook.}
    (Cambridge University Press, 1981).

  \bibitem{Chicago}
    \emph{The Chicago manual of style.}
    (University of Chicago Press, 1982).

  \bibitem{Guillemin}
    {\bibname V. Guillemin}.
    Toeplitz operators in $n$~dimensions.
    \emph{Integral Equations Operator Theory.}
    \textbf{7} (1984) 154--205.

  \bibitem{Janas}
    {\bibname J. Janas}.
    Toeplitz and Hankel operators on Bargmann spaces.
    \emph{Glasgow Math. J.} \textbf{30} (1988) 315--323.

  \bibitem{LaTeX}
  {\bibname L. Lamport}.
    \emph{\LaTeX: a document preparation system (2nd edition).}
    (Addison-Wesley, New York, 1986).
\end{thebibliography}

\end{document}


==> PSP class files/psp2esam_tex.txt <==
% This is file PSP2esam.tex
%      released v1.02, 22th August 1997
%      released v1.01, 2nd June 1997
% first release v1.0, 6th May 1997
%   (based on CUP typesetting system article PSP142 in vol 121:1)
% Copyright (c) 1997 Cambridge University Press

\NeedsTeXFormat{LaTeX2e}

\documentclass{psp}

% See if the author has the AMS symbol fonts installed: If they have, attempt
% to use the 'amsfonts' package.

\ifprodtf \else
  \checkfont{msam10}
  \iffontfound
    \IfFileExists{amsfonts.sty}
      {\typeout{^^JFound AMS Symbol fonts on the system, using the
                'amsfonts' package.^^J}%
       \usepackage{amsfonts}%
       \let\le=\leqslant  \let\leq=\leqslant
       \let\ge=\geqslant  \let\geq=\geqslant
      }
      {\providecommand\mathbb[1]{\mathsf{##1}}
       \providecommand\mathfrak[1]{\mathcal{##1}}}
  \else
    \providecommand\mathbb[1]{\mathsf{#1}}
    \providecommand\mathfrak[1]{\mathcal{#1}}
  \fi
  \let\lessmuch=\ll
  \providecommand\multpt{\,.\,}
  \let\highmultpt=\cdot
\fi

% See if the author has the AMS 'amsbsy' package installed: If they have,
% use it to provide better bold math support (with \boldsymbol).

\ifprodtf \else
  \IfFileExists{amsbsy.sty}
    {\typeout{^^JFound the 'amsbsy' package on the system, using it.^^J}%
     \usepackage{amsbsy}}
    {\providecommand\boldsymbol[1]{\mbox{\boldmath $##1$}}}

  \newcommand\bnabla{\boldsymbol{\nabla}}
\fi

\newtheorem{theorem}{Theorem}[section]
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{proposition}[theorem]{Proposition}

\arraycolsep 1pt

% Define some 'Log-like' roman expressions
\newromanexpr\Hess{Hess}

% Define some shorthands for the Bibliography
\newcommand\JFM{\textit{J.~Fluid Mech.} }
\newcommand\PRSL{\textit{Proc. Roy. Soc. London, Ser. A} }
\newcommand\SAM{\textit{Stud. Appl. Math.} }

\newcommand\eqnomit{\mathrm{EQUATION\ OMITTED}}

\begin{document}

\title[Multi-symplectic structures and wave propagation]
  {Multi-symplectic structures and wave propagation}

\author[Thomas J. Bridges]{THOMAS J. BRIDGES\\
Department of Mathematical and Computing Sciences,\addressbreak
University of Surrey, Guildford, GU\textup{2 5}XH}

\volume{121}
\pubyear{1997}
\setcounter{page}{147}
\receivedline{Received \textup{2} June \textup{1994;}
              revised \textup{3} April \textup{1995}}
\maketitle

\begin{abstract}
A Hamiltonian structure is presented, which generalizes classical Hamiltonian
structure, by assigning a distinct symplectic operator for each unbounded
space direction and time, of a Hamiltonian evolution equation on one or more
space dimensions. This generalization, called multi-symplectic structures, is
shown to be natural for dispersive wave propagation problems. Application of
the abstract properties of the multi-symplectic structures framework leads to
a new variational principle for space-time periodic states reminiscent of the
variational principle for invariant tori, a geometric reformulation of the
concepts of action and action flux, a rigorous proof of the instability
criterion predicted by the Whitham modulation equations, a new symplectic
decomposition of the Noether theory, generalization of the concept of
reversibility to space-time and a proof of Lighthill's geometric criterion for
instability of periodic waves travelling in one space dimension. The nonlinear
Schr\"{o}dinger equation and the water-wave problem are characterized as
Hamiltonian systems on a multi-symplectic structure for example. Further
ramifications of the generalized symplectic structure of theoretical and
practical interest are also discussed.
\end{abstract}

\section{Introduction}\label{sec:1}

An understanding of the existence, propagation, stability, bifurcation,
dynamics, breakup and other properties of wave motion are of fundamental
importance in physical problems such as oceanic waves, atmospheric dynamics,
wave guides, optics, the nervous system, shear flows, acoustics, gas dynamics
and many other areas. In many cases of wave propagation, particularly the
equations governing ocean waves and atmospheric flow, a conservative model is
accurate and when studying conservative partial differential equations it is
natural to appeal to the powerful geometric methods of Lagrangian and
Hamiltonian mechanics.

The Lagrangian formulation and the Hamiltonian formulation for a conservative
system are usually considered to be dually related through the Legendre
transform and, in finite dimensions, when the Legendre transform is
non-degenerate, the duality is exact. However in infinite dimensions,
particularly systems governing wave propagation where one or more spatial
directions is infinite, the Lagrange--Hamiltonian duality is no longer
uniquely defined. To clarify this point consider the following elementary
example of a nonlinear Klein--Gordon equation
%
\begin{equation}\label{eq:1-1}
u_{t}-u_{xx} = V'(u)\quad x \in \mathbb{R},\quad t >0
\end{equation}
%
where $V(u)$ is some smooth nonlinear function of $u$. The Lagrangian
formulation for (\ref{eq:1-1}) is well understood; the Lagrangian functional
for (\ref{eq:1-1}) is
%
\begin{equation}\label{eq:1-2}
\mathcal{L} = \int^{t_{2}}_{t_{1}} \int^{x_{2}}_{x_{1}} L(u,u_t,u_x)\,dx\,dt\,
 \quad \mbox{with}\quad L(u,u_t,u_x) = {\textstyle{\frac{1}{2}}}u^2_t -
 {\textstyle{\frac{1}{2}}}u^2_x + V(u)
\end{equation}
%
and the equation (\ref{eq:1-1}) is formally recovered from the Euler--Lagrange
equation:
\[
0 = \frac{\partial}{\partial t}\left(\frac{\partial L}{\partial u_t}\right)+
\frac{\partial}{\partial x}\left(\frac{\partial L}{\partial u_x}\right)-
\frac{\partial L}{\partial u} = u_{tt} - u_{xx} - V'(u).
\]
%
The Lagrangian formulation of the equations governing wave propagation
problems forms the basis for the Whitham modulation theory for periodic
waves (Whitham \cite{ref33,ref34,ref35}) which we will discuss in more
detail shortly.

Formally taking the Legendre transform of the Lagrange density $L$ results
in a Hamiltonian formulation; let $v = \partial L/\partial u_{t} = u_{t}$.
Then the system (\ref{eq:1-1}) has `the' Hamiltonian formulation
%
\begin{subequations}\label{eq:1-3}
\begin{equation}
\left(
\begin{array}{c@{\enskip}c}
0 & -1\\
1 & 0
\end{array}\right)
\frac{\partial}{\partial t}
\left(\begin{array}{cc}u\\v\end{array}\right)
=
\left(\begin{array}{c}\delta H/\delta u\\\delta H/\delta u\end{array}\right).
\end{equation}
%
where
%
\begin{equation}
H(u,v)=\int^{x_{2}}_{x_{1}}
\left[{\textstyle\frac{1}{2}}v^2 + {\textstyle\frac{1}{2}}u^2_x - V(u)\right]dx.
\end{equation}
\end{subequations}
%
An advantage of the Hamiltonian formulation is that the system is in the form
of an evolution equation in time and therefore one can appeal to results in
the literature for existence and other properties of the initial value problem.
Another advantage is the organising structure provided by the symplectic
operator. On the other hand, to be precise, it is necessary to consider a
space of functions, including integration over $x$, for which the integral
of $H$ is well defined. Therefore such a Hamiltonian formulation is most
useful when the spatial domain is finite or when one is interested in a wave
with a particular spatial variation -- for example, a spatially periodic wave
or a class of waves that decays exponentially as $x \rightarrow \pm \infty$.

However, to say that (\ref{eq:1-3}) is the Hamiltonian formulation
corresponding to (\ref{eq:1-1}) or to say that the Hamiltonian formulation
(\ref{eq:1-3}) is dual to the Lagrangian formulation (\ref{eq:1-2}) is not
completely correct. In effect the Legendre transform leading to (\ref{eq:1-3})
is only a partial Legendre transform. A complete Legendre transform would also
eliminate the $x$-derivatives in the Lagrangian density $L(u, u_{t}, u_{x}$).
In other words let $w = \partial L/\partial u_{x} = u_{x}$; then the
transformation of equation (\ref{eq:1-1}), after the complete Legendre
transform, takes the form
%
\begin{eqnarray}\label{eq:1-4}
\mathbf{M}Z_t + \mathbf{K}Z_x = \bnabla S(Z) \quad \mbox{where} \quad
Z = \left(
\begin{array}{c}
u\\
v\\
w
\end{array}\right)
\in \mathcal{M} \subset \mathbb{R}^3 ,\\
\mathbf{M} = \left(
\begin{array}{c@{\enskip}c@{\enskip}c}
0 & 1 & 0\\
-1 & 0 & 0\\
0 & 0 & 0
\end{array}\right),\quad
\mathbf{K} = \left(
\begin{array}{c@{\enskip}c@{\enskip}c}
0 & 0 & -1\\
0 & 0 & 0\\
1 & 0 & 0
\end{array}\right)\nonumber
\end{eqnarray}
%
and
%
\[
S(Z) = {\textstyle\frac{1}{2}}(w^2 - v^2) + V(u).
\]
%
The representation (\ref{eq:1-4}) organizes neatly each facet of the equation.
All time derivatives appear in the term $\mathbf{M}Z_{t}$, all space
derivatives appear in the term $\mathbf{K}Z_{x}$ and the gradient of $S(Z)$
is defined with respect to an inner product on $\mathcal{M}$ which in this
case is $\mathbb{R}^{3}$.

The system (\ref{eq:1-4}) is a Hamiltonian formulation of (\ref{eq:1-1}) on
a multi-symplectic structure, since, instead of a single symplectic form,
as in (\ref{eq:1-3}), there are two pre-symplectic operators $\mathbf{M}$
and $\mathbf{K}$ -- that is; skew-symmetric and can be identified with
closed two forms -- that define a generalized symplectic structure for the
system.

To appreciate the distinction between the classical Hamiltonian formulation
(\ref{eq:1-3}), with a single symplectic operator, and the Hamiltonian
formulation on a multisymplectic structure in (\ref{eq:1-4}) it is useful to
reconsider the role of the Legendre transform. In the first, partial, Legendre
transform (a) a new set of variables $(u, v)\stackrel{{\scriptstyle{\mathrm{def}}}}{=}
(u, u_{t})$ was introduced, (b) a Hamiltonian functional $H(u, v)$ was
generated and (c) an action density was created. The action density in this
case is $vu_{t}$ and the gradient of action (with respect to an inner product
that includes integration over $t$) results in the left-hand side of
(\ref{eq:1-3}) and hence is responsible for generating the single symplectic
operator in the system.

In addition to new variables the complete Legendre transform contributes a
family of action densities and so a family of symplectic operators and in
addition a new Hamiltonian functional is created which is stripped of any
explicit derivatives.

In other words a partial Legendre transform and a complete Legendre transform
will lead to non-trivially different symplectic structures and Hamiltonian
systems. It is the main argument, and central organizing feature, of this
paper that the Hamiltonian formulation on a multi-symplectic structure, of
the abstract form (\ref{eq:1-4}) and its generalization to higher space
dimension, is a natural framework for analysing, and proving particular
properties of, dispersive wave propagation in conservative systems. One of
the main results of setting the equations on a multisymplectic structure
is a framework leading to a rigorous proof of the instability of periodic
travelling waves that is predicted by the Whitham modulation equations.

The Whitham theory for modulation of periodic travelling waves, which was
developed within a Lagrangian framework (Whitham \cite{ref33,ref34,ref35})
is summarized as follows, using (\ref{eq:1-1}) as an example. Let
$\theta = kx-\omega t$; then the organizing centre for the Whitham theory
is the averaged Lagrangian
%
\begin{equation}\label{eq:1-5}
\mathcal{L} = \int^{2\pi}_0 L(u,-\omega u_{\theta}, ku_{\theta})d\theta.
\end{equation}
%
The existence theory of such waves proceeds by studying critical points of
(\ref{eq:1-5}) resulting in a family of periodic travelling waves
($u(\theta; \omega, k), \omega, k$). Modulated travelling waves are treated
by allowing $\omega$ and $k$ to be slowly varying functions of $x$ and $t$.
Defining $\omega =-\theta_{t}$ and $k = \theta_{x}$ leads to the
kinematic relation
%
\begin{equation}\label{eq:1-6}
K_t + \omega_x =0.
\end{equation}
%
Whitham then defines an action and action flux by
%
\begin{equation}\label{eq:1-7}
\mathcal{A} = \frac{\partial\mathcal{L}}{\partial\omega} \quad
\mbox{and} \quad \mathcal{B} = - \frac{\partial\mathcal{L}}{\partial k}
\end{equation}
%
and introduces the \textit{conservation of wave action}
%
\begin{equation}\label{eq:1-8}
\frac{\partial\mathcal{A}}{\partial t}+\frac{\partial \mathcal{B}}{\partial x}=0.
\end{equation}
%
Combining (\ref{eq:1-6}) and (\ref{eq:1-8}) then leads to the coupled
Whitham modulation equations
%
\begin{subequations}
\begin{equation}\label{eq:1-9a}
\left(
\begin{array}{c@{\enskip}c}
\mathcal{A}_{\omega} & \mathcal{A}_k\\
0 & 1
\end{array}\right)
\left[\begin{array}{c}
\omega\\
k
\end{array}\right]_t
+
\left(
\begin{array}{c@{\enskip}c}
\mathcal{B}_{\omega} & \mathcal{B}_k\\
1 & 0
\end{array}\right)
\left[\begin{array}{c}
\omega\\
k
\end{array}\right]_x
=0.
\end{equation}
%
The principal use of the above modulation equations is for predicting the
linear instability of periodic travelling waves of arbitrary amplitude.
The linear stability problem is formulated by taking
%
\[
\left(\begin{array}{c}
\omega\\
k
\end{array}\right)=
\left(\begin{array}{c}
\omega_0\\
k_0
\end{array}\right)+
\left(\begin{array}{c}
\hat{\omega}\\
\hat{k}
\end{array}\right)
e^{i(\alpha x-\lambda t)}.
\]
%
where ($\omega_0, k_0$) represents the basic periodic state. Linearizing
(\ref{eq:1-9a}) about ($\omega_0, k_0$) results in the eigenvalue problem
%
\[
\det\!\left[-i\lambda\left(
\begin{array}{c@{\enskip}c}
\mathcal{A}_{\omega} & \mathcal{A}_k\\
0 & 1
\end{array}\right) +
i\alpha\left(
\begin{array}{c@{\enskip}c}
\mathcal{B}_{\omega} & \mathcal{B}_k\\
1 & 0
\end{array}\right)\right] = 0
\]
%
and the expression
%
\begin{equation}\label{eq:1-9b}
\lambda = \frac{\alpha}{\mathcal{A}_{\omega}}
\left[{\textstyle\frac{1}{2}}(\mathcal{A}_k - \mathcal{B}_{\omega})\pm \surd
- \Delta_{\mathcal{L}}\right]\quad \mathcal{A}_{\omega} \neq 0
\end{equation}
\end{subequations}
%
for the linear stability exponent, where
%
\begin{subequations}
\begin{equation}\label{eq:1-10a}
\Delta_{\mathcal{L}} = - {\textstyle\frac{1}{4}}(\mathcal{A}_k -
\mathcal{B}_{\omega})^2 - \mathcal{A}_{\omega}\mathcal{B}_k .
\end{equation}
%
In other words if there exists a root $\lambda \in \mathbb{C}$ with
$\mathfrak{I}(\lambda) \neq 0$, equivalently $\Delta_{\mathcal{L}} > 0$,
there is an exponentially growing solution of the system (\ref{eq:1-9a})
linearized about a periodic travelling wave and hence predicts linear
instability. Lighthill \cite{ref21,ref22} noted that
%
\begin{equation}\label{eq:1-10b}
\Delta_{\mathcal{L}} = \det\left(
\begin{array}{c@{\enskip}c}
\mathcal{L}_{\omega\omega} & \mathcal{L}_{\omega k}\\
\mathcal{L}_{k\omega} & \mathcal{L}_{kk}
\end{array}\right)
\end{equation}
\end{subequations}
%
and the following geometric interpretation: if $\mathcal{L}$ (or
$-\mathcal{L}$) \textit{in \textup{(\ref{eq:1-5})} is a convex function
of $\omega$ and k then the basic periodic wave is linearly unstable.}

A proof of validity of the Whitham modulation equations would require
showing that solutions of the modulation equation remain near solutions
of the original equations, with respect to a suitably defined norm, on a
sufficiently long time scale. Formal results on the validity have been
given by Luke and Whitham using the method of multiple scales
(cf.~Whitham [\nbcite{ref35}, \S\tusp14.4]).

On the other hand the most significant application of the Whitham
modulation equations is to the prediction of linear instability of
periodic travelling waves of arbitrary amplitude. In this paper we
formulate rigorously and give a complete proof of, for periodic
travelling waves in one or two space dimensions, the instability result
predicted by the Whitham theory and the geometric instability criterion
of Lighthill. Moreover the reformulation of the problem leads not only
to a precise list of the hypotheses under which the theory is valid,
and a complete proof, but also to further results including dual geometric
criteria for instability. It is precisely the multisymplectic structures
framework and a geometric reformulation of the concepts of action and
action flux that make a rigorous theory possible.

The concepts of action and action flux and the conservation of wave action
are recognized as fundamental concepts in wave propagation and, since they
were introduced by Whitham, there has been significant generalizations of
action and its relatives (Hayes \cite{ref18,ref19}, Andrews \& McIntyre
\cite{ref1}, Grimshaw \cite{ref17} and references therein). However in the
definition of action and action flux in (\ref{eq:1-7}), and all related
definitions in the literature, the action and action flux are defined in
terms of averaged quantities. The lack of structure in the definition
of action and action flux is an obstacle to a rigorous theory. One of the
main results of this paper is to define primitive functionals for action
and action flux; they are one-forms whose exterior derivative results in
closed two forms and it is precisely the structure of the closed two forms
that forms a basis for the rigorous theory of wave instability.

Although many of the properties of wave dynamics can be appreciated
within a Lagrangian framework, a Hamiltonian framework is a useful one within
which to prove results. A prototype is the water wave problem. The Lagrangian
formulation for water waves was discovered before the Hamiltonian formulation
and many properties of waves were illuminated in the Lagrangian framework
(cf.~Whitham \cite{ref34,ref35}). However the later discovery of a
Hamiltonian formulation (cf.~Zakharov \cite{ref36}, Broer \cite{ref15}) for
water waves lead to proofs, and in particular geometric proofs, of many facets
of the water-wave problem. For example Benjamin \& Olver \cite{ref5} were able
to enumerate rigorously, and prove finiteness of, the set of conservation
laws for water waves; Saffman \cite{ref31} gave a geometric proof of the
superharmonic instability of water waves that used only the Hamiltonian
structure and MacKay \& Saffman \cite{ref23} defined a signature invariant of
the eigenspace corresponding to the linear stability problem for water waves,
using the symplectic operator, that proved useful for classifying instabilities
of large-amplitude travelling water waves. However in the results above on water
waves a partial Hamiltonian structure was used; a classical Hamiltonian structure
with a single symplectic operator. By considering the water wave problem as a
Hamiltonian system on a multi-symplectic structure further results are possible.
In Bridges \& Mielke \cite{ref13} a proof of the Benjamin--Feir instability is
given which relies crucially on the interplay between the spatial and temporal
symplectic structures. In Bridges \cite{ref11} the multi-symplectic structures
framework is applied to formulate the instability problem for arbitrary periodic
patterns, interacting with a mean flow in finite depth, on the ocean surface.

Abstractly, we call the formulation represented by (\ref{eq:1-4}), and its
generalizations, a Hamiltonian system on a multi-symplectic structure and as
far as we are aware the formulation and analysis of a such a structure is new.
A symplectic structure ($\mathcal{M}, \omega$) consists of a manifold
$\mathcal{M}$, the phase space, on which there is a non-degenerate closed
two-form. A Hamiltonian system is then a triplet ($\mathcal{M}, \omega, H$)
where $H\!\!:\mathcal{M} \rightarrow \mathbb{R}$ is a functional.
The generalisation of this, a multi-symplectic structure ($\mathcal{M},
\omega^{(1)}, \ldots, \omega^{(n)}$), consists of a manifold $\mathcal{M}$,
the phase space, and a family of closed, in general non-commuting, two-forms.
In the multi-symplectic case we relax the requirement of non-degeneracy; a
closed but possibly degenerate two-form is usually called pre-symplectic
(cf.~Marsden [\nbcite{ref25}, p.~29]) but the distinction is not important
in the present theory. A Hamiltonian system on a multi-symplectic structure
is then represented symbolically by ($\mathcal{M}, \omega^{(1)}, \ldots,
\omega^{(n)}, S$) with governing equation
%
\begin{equation}
  \eqnomit\label{eq:1-11}
\end{equation}
%
for all $\mathcal{V} \in T_m \mathcal{M}$ where
$\langle\highmultpt,\highmultpt\rangle_m$
is an inner product on $T_m \mathcal{M}$ at $m \in \mathcal{M}$.
For definiteness we will suppose that the system is tri-symplectic
(two space dimensions and time) with
%
\[
  \eqnomit
\]
%
When the inner product $\langle\highmultpt,\highmultpt\rangle_m$ is
independent of $m \in \mathcal{M}$ the system (\ref{eq:1-11}) may be written
%
\begin{equation}
  \eqnomit\label{eq:1-12}
\end{equation}
%
In general the phase space $\mathcal{M}$ is a manifold modelled on
$\mathbb{R}^{n}$, or in infinite dimensions a Hilbert or Banach space.
To avoid unnecessary technicalities we will take $\mathcal{M}$ to be
a linear space unless noted otherwise.

The formulation (\ref{eq:1-11})--(\ref{eq:1-12}) has properties that make it
natural for studying wave propagation in open systems. In fact the components
of the formulation (\ref{eq:1-11}), the Hamiltonian functional $S$ and the
skew-symmetric operators $\mathbf{M}(Z)$, $\mathbf{K}(Z)$ and $\mathbf{L}(Z)$,
can be identified with quantities that are known to be important for wave
propagation in conservative systems. In one space dimension the Hamiltonian
functional $S(Z)$ is related to the flow force, or in some cases the momentum
flux, for the system (see Appendix~\ref{ap:b}). The definition of the flow
force and its implications for wave propagation are discussed in Benjamin
\cite{ref3} and references therein. In two space dimensions the connection
between $S(Z)$ and a physically relevant functional is not so clear.
The operators $\mathbf{M}(Z)$, $\mathbf{K}(Z)$ and $\mathbf{L}(Z)$ are
structure operators for the action and action-flux vector.

The hypothesis of closedness for the symplectic operators $\mathbf{M}(Z)$,
$\mathbf{K}(Z)$ and $\mathbf{L}(Z)$ is necessary to ensure that, at least
locally, the terms $\mathbf{M}(Z)\, Z_t$, $\mathbf{K}(Z)\, Z_x$ and
$\mathbf{L}(Z)\, Z_y$ are gradients of certain functionals. In order to
avoid unnecessary technicalities we will also assume that the symplectic
operators are associated with two-forms that are exact, which is often the
case in applications, in which case the terms $\mathbf{M}(Z)\, Z_t, \ldots,$
are globally defined as gradient operators. In particular there exist,
formally, functionals $A(Z)$, $B_1(Z)$ and $B_2(Z)$ such that
%
\begin{eqnarray*}
\bnabla A &=& \mathbf{M}(Z)Z_t\\
\bnabla A &=& \mathbf{K}(Z)Z_x\\
\bnabla A &=& \mathbf{L}(Z)Z_y
\end{eqnarray*}
%
where the gradients are defined with respect to an inner product that includes
integration over $x$, $y$ or $t$. The densities $A$, $B_1$ and $B_2$ are
independent action functionals for the $t, x$ and $y$ directions respectively
and can be identified with one-forms; that is, there exist, formally,
vector-valued functions $\alpha(Z)$, $\beta_1 (Z)$ and $\beta_2 (Z)$ such that
%
\begin{eqnarray}
A(Z) &=& \langle \alpha(Z),Z_t\rangle_m\nonumber\\
B_1(Z) &=& \langle \beta_1(Z),Z_x\rangle_m\nonumber\\
B_2(Z) &=& \langle \beta_2(Z),Z_y\rangle_m.\label{eq:1-13}
\end{eqnarray}
%
When the inner product does not depend explicitly on $m \in \mathcal{M}$ there
is a simple relation between the forms $\alpha$, $\beta_1$ and $\beta_2$ and
the symplectic operators, namely
%
\begin{equation}
  \eqnomit
\end{equation}
%
where $D$ represents differentiation on the phase space (when $\mathcal{M}$ is
finite dimensional it is the Jacobian operation) and $\ast$ indicates formal
adjoint. For example for the multi-symplectic structure presented in equation
(\ref{eq:1-4}) for the wave equation (\ref{eq:1-1}) the action one-forms are
%
\[
  \eqnomit
\]
%
where, here, $\langle \highmultpt,\highmultpt\rangle_m$ is the standard inner
product on $\mathbb{R}^3$. In this case the Jacobian operation is the usual
derivative and the adjoint operation is matrix transposition.

When ensemble averaged or averaged over a phase, the values of the functionals
$\mathcal{A}$, $\mathcal{B}_1$ and $\mathcal{B}_2$, which represent the averaged
values of $A$, $B_1$ and $B_2$, recover the Whitham--Hayes definition of action
and (two-component) action flux respectively. Although, in the present formulation,
a conservation law for action is neither implied nor required but for historical
reasons we refer to the primitive definitions in (\ref{eq:1-13}), even without
averaging, as the action and action-flux densities.

A remarkable consequence of the formulation (\ref{eq:1-11})--(\ref{eq:1-12}) is
that a number of general results about waves can be derived and in some cases
rigorously proved using only the abstract properties of the mult-symplectic
structure. In Section~\ref{sec:2} a new variational principle for space and
time periodic states is introduced. In one-space dimension the idea can be
seen using (\ref{eq:1-12}) restricted to one space dimension. With
$\tau = \omega t$ and $\xi = kx$ (\ref{eq:1-12}), restricted to one space
dimension and $2\pi$-periodic, in ($\xi, \tau$), functions is transformed to
%
\begin{equation}
  \eqnomit\label{eq:1-15}
\end{equation}
%
However since $\mathbf{M}(Z)\, Z_{\tau}$ and $\mathbf{K}(Z)\, Z_{\xi}$ are
gradients of functionals $A$ and $B_1$ respectively (averaged over
$\mathbb{T}^2$) the equation (\ref{eq:1-15}) is formally the Lagrange
necessary condition for the constrained variational principle
%
\begin{equation}
  \eqnomit
\end{equation}
%
in which case $\omega$ and $k$ are Lagrange multipliers. The generalization of
this variational principle to two-space dimensions is
%
\begin{equation}
  \eqnomit\label{eq:1-17}
\end{equation}
%
with $\omega,$ $k$ and $l$ as Lagrange multipliers, where $l$ is the wavenumber
in the $y$-direction. The variational principles given by
(\ref{eq:1-15})--(\ref{eq:1-17}) are analogous to the variational principles
for invariant toroids of finite-dimensional Hamiltonian systems
(cf.~Percival \cite{ref30}).

It is an elementary consequence of the Lagrange multiplier theory
(cf.~Section~\ref{sec:2}) that
%
\[
  \eqnomit
\]
%
that is, the frequency and wavenumbers are given by certain slopes in $S$
versus action space. The above identities also lead to
%
\begin{equation}
  \eqnomit\label{eq:1-18}
\end{equation}
%
where $S_{ij} = \partial^2 S/\partial I_i \partial I_j$ for $i,j = 1, 2, 3$.
It is shown in Section~\ref{sec:2} that a necessary condition for the
variational principle for waves to be non-degenerate is that
%
\[
  \eqnomit
\]
%
It is interesting that this non-degeneracy condition is reminiscent of the
non-degeneracy condition for invariant tori in the KAM theory
(cf.~Percival \cite{ref30}).

In Section~\ref{sec:3} the properties of the Whitham modulation equations for
periodic travelling waves in two space dimensions are recalled and they are
cast into a form for comparison with the variational principle of
Section~\ref{sec:2} and the rigorous theory of Section~\ref{sec:4}.
The important point here is to indicate precisely what one can prove using the
methods of this paper about the Whitham modulation equations. In particular
a proof is given of the validity of the linear instability results predicted
by the Whitham theory. By checking the hypotheses of Theorem~\ref{th:4-1} in
Section~\ref{sec:4} it is clear also that a wave state predicted by the
Whitham modulation equations to be stable is not necessarily stable in the
full system from which the equations were derived.

In Section~\ref{sec:4} a rigorous theory for the instability of periodic waves
of arbitrary amplitude travelling in two space dimensions is presented.
In the stability analysis the existence of a basic state is taken as a
hypothesis and it is of the form
%
\begin{equation}
  \eqnomit\label{eq:1-19}
\end{equation}
%
and satisfies (\ref{eq:1-12}). The dependence on the parameters $I_1$, $I_2$
and $I_3$ (level sets of the action constraint sets) is assured by the
variational principle of Section~\ref{sec:2}. The main result of
Section~\ref{sec:4} is a proof of the relation between the stability exponent
of the system (\ref{eq:1-12}) linearised about the basic state (\ref{eq:1-19})
and the fundamental matrix $\Hess_I(\mathcal{S}$) of the basic state.
The result of Theorem~\ref{th:4-1} is precisely a proof of the
\textit{instability} result predicted by the Whitham modulation equation.
The proof however does not appeal to the conservation of wave action nor the
Whitham modulation equations but works directly with the governing equations
appealing instead to the geometry presented by the multi-sympletic structures
framework. Theorem~\ref{th:4-1} also connects explicitly the linear stability
exponents and the fundamental matrix $\Hess_{I}(\mathcal{S}$) in (\ref{eq:1-18}).
In terms of $\Hess_{I}(\mathcal{S}$) the instability result is
%
\begin{itemize}
  \item if $\Hess_I (\mathcal{S}$) is positive definite the wave is
        linearly unstable;
  \item if $S_{22}\, S_{33} - S_{23}\, S_{32} < 0$ the wave is linearly
        unstable;
  \item if $S_{22}\, S_{33} - S_{23}\, S_{32} > 0$ but $S_{33} \Delta_K > 0$
        the wave is linearly unstable.
\end{itemize}

The proof of instability for waves travelling in one space dimension follows
similar lines -- indeed is a special case -- but has some interesting features
that are treated separately in Section~\ref{sec:5}. In particular a proof of Lighthill's
geometric criterion is given and moreover the proof is obtained by first
showing that there is a dual criterion for instability in terms of the
geometry of the flow force on action space.

In Section~\ref{sec:6} two examples are treated, the Nonlinear Schr\"{o}dinger (NLS)
equation and the water-wave problem on an infinite-depth fluid both for the
case of two space dimensions. The purpose of Section~\ref{sec:6} is to illustrate
how the theory of the present paper applies to wave instability problems that
are generally well understood. For the NLS equation the hypotheses of
Theorem~\ref{th:4-1} in Section~\ref{sec:4} can be explicitly verified and application
of the theory to NLS leads to interesting geometric properties of the
instability. For the water-wave problem the application of the theory in
Section~\ref{sec:6} is formal; this example is a precursor to more complete results
that we presented elsewhere. A complete proof of instability for water waves
travelling in one space dimension has been given in Bridges \& Mielke
\cite{ref13}. Also in a companion paper (Bridges \cite{ref11}) complete
details of the application of the present theory to the instability problem
for periodic patterns on the ocean surface affected by mean-flow dynamics
is given.

Some auxiliary results are presented in the Appendices. A fundamental concept
in the theory of classical Hamiltonian systems is the interplay between
reversibility and symplecticity. The generalization to the multi-symplectic
framework is presented in Appendix~\ref{ap:a}.

An advantage of the multi-symplectic structures framework is that it decomposes
neatly the different facets of the governing equation. Appendix~\ref{ap:b} shows how the
impulse and action are simply related in the framework leading to a useful
decomposition of the impulse and energy conservation laws.

When a conservative system has a Hamiltonian structure the symplectic operator
gives a natural correspondence between symmetries and invariants
(Olver \cite{ref28,ref29}). But the classical theory does not establish a
relation between symplecticity and fluxes. Such a connection is only possible
by introducing additional sympletic operators. In Appendix~\ref{ap:c} a new
decomposition of the Noether theory is given using the multi-sympletic
structures theory. Such a decomposition is of fundamental importance when
analysing the stability of waves in the presence of symmetry or mean-flow
effects (cf.~Bridges \cite{ref11}). Finally, in Appendix~\ref{ap:d} some
special properties of the Hamiltonian functional on a multi-symplectic
structure are presented.

\section{Toral geometry and variational principles for space-time
periodic states}\label{sec:2}

The restriction of the generalized Hamiltonian structure (\ref{eq:1-11}) or
(\ref{eq:1-12}) to $\mathbb{T}_n$; that is, functions that are periodic in
$n$-directions leads to a new constrained variational principle for space and
time periodic waves. Here we consider the wave states that are periodic in
2-space dimensions and time.

Scale $x, y$ and $t$ so that the system (\ref{eq:1-12}) is restricted to
$2\pi$-periodic functions
%
\[
  \eqnomit
\]
%
Then (\ref{eq:1-12}) becomes
%
\begin{equation}
  \eqnomit\label{eq:2-1}
\end{equation}
%
Because of the hypothesis that $\mathbf{M}(Z)$, $\mathbf{K}(Z)$ and
$\mathbf{L}(Z)$ are associated with closed two forms, the terms
$\mathbf{M}(Z)\,Z_{\tau}$, $\mathbf{K}(Z)\,Z_{\xi}$ and
$\mathbf{L}(Z)\,Z_{\zeta}$ can be identified with the gradients of
certain functionals,
%
\[
  \eqnomit
\]
%
where here the gradient is defined with respect to an inner product that
includes integration over $\mathbb{T}^3$. Therefore (\ref{eq:2-1}) can
be written
%
\begin{equation}
  \eqnomit
\end{equation}
%
which can equivalently be characterized in terms of a constrained variational
principle.

\paragraph*{Variational principle for space-time periodic states.}

Space-time periodic states of the Hamiltonian system (\ref{eq:1-12}) on
the multi-symplectic structure ($\mathcal{M}, \omega^{(1)}_{m},
\omega^{(2)}_{m}, \omega^{(3)}_{m}, S$) correspond to the critical points:
$\hat{Z}\!\!:\mathbb{T}^3\rightarrow \mathcal{M}$ of $S$ restricted to
level sets of the action functionals $\mathcal{A}$, $\mathcal{B}_1$ and
$\mathcal{B}_2$ or
%
\begin{equation}
  \eqnomit\label{eq:2-3}
\end{equation}
%
where $I \in \mathcal{U} \subset \mathbb{B}^3$ are values of the action level sets.

The symbols $\mathcal{S}$, $\mathcal{A}$, $\mathcal{B}_{1}$ and $\mathcal{B}_{2}$
correspond to $S, A, B_{1}$ and $B_2$, respectively, averaged over $\mathbb{T}^{3}$.
The verification of the above variational principle follows from the Lagrange
multiplier theory. The statement is formal; application to particular examples
may encounter technical difficulties such as small divisors. On the other hand it
leads to interesting structural properties of the solutions including linear stability
information (cf.~Section~\ref{sec:4}).

An interesting property of the above variational principle is its relation
with the variational principle for invariant toroids of finite-dimensional
Hamiltonian systems. This correspondence has been discussed in Bridges
\cite{ref9} for plane waves on one-space dimension in the context of the
nonlinear Schr\"{o}dinger equation. However, the connection with invariant
tori is more general and follows from the multi-symplectic structure.

For example, consider the finite-dimensional Hamiltonian system
%
\begin{equation}
  \eqnomit\label{eq:2-4}
\end{equation}
%
and $\mathbf{J}$ the standard symplectic operator on $\mathbb{R}^{6}$.
Restrict (\ref{eq:2-4}) to an invariant torus by taking coordinates
$\xi = (\xi_1, \xi_2, \xi_3) \in \mathbb{T}^{3}$ with $\xi_j = \omega_j t$
for $j = 1, 2, 3$. Then (\ref{eq:2-4}) restricted to $\mathbb{T}^{3}$ becomes
%
\begin{equation}
  \eqnomit\label{eq:2-5}
\end{equation}
%
The most significant difference between (\ref{eq:2-1}) and (\ref{eq:2-5}) is
the symplectic operators. In (\ref{eq:2-5}) the symplectic operators commute,
indeed are the same, whereas in (\ref{eq:2-1}) the symplectic operators are
different and in general non-commutative. Introduce actions for the tori
satisfying (\ref{eq:2-5}),
\[
I_j = \oint_{\mathbb{T}^{3}} {\textstyle{\frac{1}{2}}} \langle U,
\mathbf{J}\partial_{\xi_{j}} U\rangle_{\mathbb{R}^{6}} d\xi \quad (j = 1,2,3).
\]
%
It is evident that, formally, (\ref{eq:2-5}) is the Lagrange necessary
condition for the variational principle of finding critical points of the
Hamiltonian on level sets of the actions with $\omega_j$, $j = 1, 2, 3$,
treated as Lagrange multipliers; this is in fact Percival's first variational
principle for invariant tori of fixed action (cf.~Percival \cite{ref30}). The
relation of the variational principle (\ref{eq:2-3}) with invariant toroids
is further emphasized below where it is shown that the variational principle
(\ref{eq:2-3}) is non-degenerate if the frequency map is non-degenerate which
is reminiscent of the non-degeneracy condition for invariant toroids of
finite-dimensional Hamiltonian systems.

The Lagrange necessary condition for the variational principle (\ref{eq:2-3})
is that $Z \in \mathcal{M}$ should satisfy
%
\begin{equation}
  \eqnomit\label{eq:2-6}
\end{equation}
%
as well as the three constraints. A basic solution of the variational
principle depends on $I \in \mathbb{R}^3$ in the following way
%
\begin{equation}
  \eqnomit\label{eq:2-7}
\end{equation}
%
This is verified as follows. A solution of (\ref{eq:2-6}) has the form
$Z(\xi, \zeta, \tau; \omega, k, l$); but substitution of this expression
into the constraint set results in
%
\begin{equation}\label{eq:2-8}
\arraycolsep=1pt
\left.\begin{array}{rl}
\mathcal{A}(Z(\xi,\zeta,\tau ;\omega, k, l)) &= I_1\\
\mathcal{B}_1(Z(\xi,\zeta,\tau ;\omega, k, l)) &= I_2\\
\mathcal{B}_2(Z(\xi,\zeta,\tau ;\omega, k, l)) &= I_3
\end{array}\right\}
\end{equation}
%
which when inverted leads to $\omega(I), k(I)$ and $l(I)$. Back substitution
into $Z(\xi, \zeta, \tau; \omega,\break k, l$) leads to the dependence in
(\ref{eq:2-7}). Note however that (\ref{eq:2-8}) is solvable, by an implicit
function theorem argument, if and only if $\det (\mathbf{D}) \neq 0$ where
%
\begin{equation}
  \eqnomit\label{eq:2-9}
\end{equation}
%
In the analysis of Section~\ref{sec:4} it will be shown that the matrix
(\ref{eq:2-9}) contains linear stability information. It is also reminiscent
of the frequeny map on action space in the KAM theory. The variational
principle (\ref{eq:2-3}) is non-degenerate if $\det (\mathbf{D}) \neq 0$.
The matrix $\mathbf{D}$ is symmetric. The symmetry of $\mathbf{D}$ can be
seen by using the following identities
%
\begin{equation}
  \eqnomit\label{eq:2-10}
\end{equation}
%
These identities follow from the classical Lagrange multiplier theory and
are verified as follows: for $j = 1, 2, 3$ we have that
%
\begin{eqnarray*}
\frac{\partial\mathcal{S}}{\partial I_j} &=&
\left[\bnabla S(Z), \frac{\partial Z}{\partial I_j}\right]\\
&=& \left[\omega\bnabla A(Z)+k\bnabla B_1(Z)+l\bnabla B_2(Z),\frac{\partial Z}{\partial I_j}\right]\\
&=& \omega\frac{\partial\mathcal{A}}{\partial I_j}
+k\frac{\partial\mathcal{B}_1}{\partial I_j}+l\frac{\partial\mathcal{B}_2}{\partial I_j}\\
&=& \omega\delta_{1j}+k\delta_{2j}+l\delta_{3j}
\end{eqnarray*}
%
Using the identities (\ref{eq:2-10}) it follows that the matrix $\mathbf{D}$
can also be represented as
%
\begin{equation}
  \eqnomit
\end{equation}

A sensitivity matrix of the form (\ref{eq:2-9}) carries information about
critical point type for constrained variational principles with a well-defined
Morse index (cf.~Maddocks \cite{ref24}). However critical point type for
solutions of the variational principle (\ref{eq:2-3}) is not well-defined.
The second variation of $\mathcal{F}$ in (\ref{eq:2-6}) defined by
%
\[
  \eqnomit
\]
%
has a countable number of negative as well as positive eigenvalues. This can
be easily seen already in the case when space variation is absent (i.e.
$\mathcal{F} = \mathcal{S}(Z)-\omega\mathcal{A}(Z))$ which is just Hamilton's
principle for periodic orbits of classical Hamiltonian systems. Technically
the critical points are saddle points of infinite order. However we will be
able to extract useful information about linear stability from the constrained
variational principle and sensitivity matrix by working directly with the
linear stability problem (Section~\ref{sec:4}).

Finally we remark that the variational principle (\ref{eq:2-3}) is for
nonlinear states. It has no meaning for the linear problem -- it is trivially
degenerate. In the linear problem the frequency and wavenumbers are related by
the dispersion relation and therefore the columns of the matrix $\mathbf{D}$
in (\ref{eq:2-9}) will be linearly dependent resulting in degeneracy.

\section{Structure of Whitham's modulation equations} \label{sec:3}

The Whitham theory for modulated travelling waves in two space dimensions, in
the absence of mean flow effects, is based on the equation
%
\begin{equation}
  \eqnomit\label{eq:3-1}
\end{equation}
%
The first three of these are kinematic conditions on the phase $\theta$ and
%
\begin{equation}
  \eqnomit\label{eq:3-2}
\end{equation}
%
are interpreted as slowly varying functions of $x, y$ and $t$. The fourth
equation of (\ref{eq:3-1}) is the hypothesis of conservation of wave action
where $\mathcal{A}$, $\mathcal{B}_{1}$ and $\mathcal{B}_{2}$ are averages of
the action and action fluxes respectively that are considered as slowly varying
functions of $x, y$ and $t$ (cf.~Whitham \cite{ref34,ref35} and
Hayes \cite{ref18,ref19}).

In this section we will first make some observations about the Hamiltonian
structure of the equations (\ref{eq:3-1}). Then the equations will be cast
into a form where the instability of waves predicted by (\ref{eq:3-1})
can be compared with the information generated by the variational principle
of Section~\ref{sec:2} and the rigorous theory to be presented in
Section~\ref{sec:4}.

First we remark that the first three equations of (\ref{eq:3-1}) correspond
to a Hamiltonian system; they can be rewritten in the form
%
\begin{equation}
  \eqnomit
\end{equation}
%
With suitable fixed endpoint conditions for $\Omega$ on the boundary of the
rectangle $[x_1, x_2]\times [y_1, y_2]$ the gradient of $H(\Omega)$ is
%
\[
  \eqnomit
\]

The governing equation for $\omega$ has another interpretation as a Hamiltonian
system on a multi-symplectic structure. First note that
%
\[
  \eqnomit
\]
%
Therefore the set (\ref{eq:3-1}) has the equivalent representation
%
\begin{equation}
  \eqnomit\label{eq:3-4}
\end{equation}
%
The governing equation for $\Omega$ is a Hamiltonian system on a multi-symplectic
structure: ($\mathbb{R}^3, \omega^{(1)}, \omega^{(2)}, \omega^{(3)}$) with
%
\[
  \eqnomit
\]
%
with trivial Hamiltonian function. Moreover it is interesting to note that the
symplectic forms $\omega^{(1)}, \omega^{(2)}$ and $\omega^{(3)}$ form a basis
for the Lie algebra \textit{so}(3).

In light of the variational principle of Section~\ref{sec:2}, a reasonable
hypothesis is to suppose that $\omega, k$ and $l$ depend only on the values
of the actions $\mathcal{A}$, $\mathcal{B}_{1}$ and $\mathcal{B}_{2}$ and
do not otherwise depend explicitly on $x, y$ and $t$. Therefore define
%
\[
  \eqnomit
\]
%
where $\bnabla$ is a gradient on action space. Then
%
\[
  \eqnomit
\]
%
with similar expressions for $\Omega_x$ and $\Omega_y$. On action space the
coupled equations (\ref{eq:3-4}) then become
%
\begin{equation}
  \eqnomit\label{eq:3-5}
\end{equation}
%
where $e_1$, $e_2$ and $e_3$ are unit vectors on $\mathbb{R}^4$ and here
$\langle\highmultpt,\highmultpt\rangle$, represents the standard inner
product on $\mathbb{R}^3$ (compare with Hayes [\nbcite{ref19}, equations
(\ref{eq:3-1})--(\ref{eq:3-2})]).

Let $\mathcal{I}_0$ be some fixed constant value on action space
representative of a periodic travelling wave in two space dimensions and
linearize (\ref{eq:3-5}) about this state with
%
\[
  \eqnomit
\]
%
where $(\alpha, \beta) \in \mathbb{R}^2$ and $\lambda \in \mathbb{C}$.
Then the linearization of (\ref{eq:3-5}) about $\mathcal{I}_0$ becomes
%
\begin{equation}
  \eqnomit\label{eq:3-6}
\end{equation}
%
where $\Gamma  = \lambda e_1 + \alpha e_e + \beta e_3$ and $\mathbf{D}$
is now evaluated at $\mathcal{I}_0$.
Supposing $|\lambda |^2 + \alpha^2 + \beta^2 \neq 0$,
%
\[
  \eqnomit
\]
%
Therefore the general solution of the first equation of (\ref{eq:3-6}) is
%
\[
  \eqnomit
\]
%
for some non-zero scalar $c$. Substitution into the second equation of
(\ref{eq:3-6}) results in
%
\[
  \eqnomit
\]
%
Therefore define
%
\begin{equation}
  \eqnomit\label{eq:3-7}
\end{equation}
%
The interpretation of (\ref{eq:3-7}) in terms of (\ref{eq:3-5}) is as follows.
If for some $(\alpha, \beta) \in \mathbb{R}^2$, there exists a
$\alpha \in \mathbb{C}$ with $\mathfrak{I}(\lambda) \neq 0$ and
$\Lambda(\lambda, \alpha, \beta) = 0$ there exists an unstable solution near
$\mathcal{I}_0$ on action space.

This completes the reappraisal of the Whitham modulation equations.
In Section~\ref{sec:4} we will give a proof of the above instability criterion
and the proof is given without direct recourse to the modulation equations or
the conservation of wave action.

\section{A rigorous geometric theory for plane wave instability}\label{sec:4}

In this section the linear instability problem for periodic travelling waves
of the system
%
\begin{equation}
  \eqnomit\label{eq:4-1}
\end{equation}
%
where $\mathbf{M}(Z)$, $\mathbf{K}(Z)$, $\mathbf{L}(Z)$ and $S$ are
identified with a multi-symplectic structure and the skew-symmetric
operators are in general $Z$-dependent, is formulated rigorously.
The basic state is a travelling plane wave of the form
$\hat{Z}(\theta, \highmultpt)$ with $\theta = kx+ly-\omega t$. A connection
is established between the stability exponent in the time-dependent
problem and the `KAM matrix' $\Hess_I (S)$ that arises in the
variational principle of Section~\ref{sec:2}. The instability criterion
is established independent of the particular equation and relies only
on the geometry of the multi-symplectic structure.

Introduce new coordinates
%
\[
  \eqnomit
\]
%
in terms of which equation (\ref{eq:4-1}) becomes
%
\begin{equation}
  \eqnomit\label{eq:4-2}
\end{equation}
%
where, for simplicity the primes on $y, t$ will henceforth be dropped, and
%
\begin{equation}
  \eqnomit
\end{equation}

It is taken as a hypothesis that there exists a basic travelling wave state of
the form
$$
\{\hat{Z}(\theta ; I), \omega(I), k(I), l(I); I\in \mathcal{U} \subset\mathbb{R}^3 \}
\leqno{(\mathbf{H1})}
$$
%
and that $\omega, k$ and $l$ are sufficiently smooth so that the matrix
$\mathbf{D}$ in (\ref{eq:2-9}), evaluated at the basic state, is well defined
and non-degenerate and $\hat{Z}$ is sufficiently differentiable. It follows
from (\ref{eq:4-2}) that $\hat{Z}$ satisfies
%
\begin{equation}
  \eqnomit\label{eq:4-4}
\end{equation}

To study the linear stability of the state (H1) let
$Z = \hat{Z}(\theta ; I)+\tilde{Z}(\theta , y, t)$ and linearize
(\ref{eq:4-2}) about the state $\hat{Z}$ resulting in
%
\begin{equation}
  \eqnomit\label{eq:4-5}
\end{equation}

The coefficients of the linear partial differential equation (\ref{eq:4-5}) are
independent of $y$ and $t$. Therefore let
$\hat{Z} = \mathfrak{R}(\hat{U}e^{i(\beta y+\lambda t)})$ with $\tilde{U}$
satisfying
%
\begin{equation}
  \eqnomit\label{eq:4-6}
\end{equation}
%
In terms of (\ref{eq:4-6}) the linear instability problem can be stated
as follows.

\paragraph*{Linear instability.}

Suppose that for some $\beta \in \mathbb{R}$ and $\lambda \in \mathbb{C}$ such
that $\mathfrak{I}(\lambda) \neq 0$ there exists a bounded solution $\tilde{U}$
of (\ref{eq:4-6}). Then the basic state $\hat{Z}$ is unstable.

In order to give a rigorous formulation of the instability problem it is
necessary to characterize the bounded states of (\ref{eq:4-6}). This is
straightforward if Floquet's theorem is applicable. Therefore we take the
following hypothesis.
$$
\arraycolsep=1pt
\left\{\begin{array}{rl}
&\mbox{there exists a bounded solution of (\ref{eq:4-6}) of the form }\tilde{U}=Ue^{i\alpha \theta}\\
&\mbox{with }\alpha \in \mathbb{R} \mbox{ and } U\,2\pi\mbox{-periodic in } \theta.
\end{array}\right.
\leqno{(\mathbf{H2})}
$$
%
First we note that when the system (\ref{eq:4-6}) is an ODE Floquet's theorem
is immediate and the hypothesis is unnecessary. The hypothesis (H2) is
necessary for the case when $\mathcal{L}$ is an elliptic operator because
there exists counterexamples (albeit pathological) to Floquet's theorem for
elliptic operators (cf.~Kuchment \cite{ref20}). In the sequel we are not
interested in studying all solutions of (\ref{eq:4-5}); the idea is to
demonstrate, under the given hypotheses, the existence of an unstable state.
The governing equation for the periodic function $U$ is
%
\begin{equation}
  \eqnomit\label{eq:4-7}
\end{equation}
%
In terms of (\ref{eq:4-7}) the instability condition is: suppose for some
$(\alpha, \beta) \in \mathbb{R}^2$ and $\lambda \in \mathbb{C}$ such that
$\mathfrak{I}(\lambda) \neq 0$ there exists a periodic function $U$ satisfying
(\ref{eq:4-7}). Then the basic state (H1) is linearly unstable.

To give a rigorous formulation the eigenvalue problem (\ref{eq:4-7}) is first
written as an operator equation on a suitable function space. Let $\mathcal{Y}$
and $\mathcal{Z}$ be Hilbert spaces such that $\mathbf{M}(\hat{Z})$,
$\mathbf{K}(\hat{Z})$, $\mathbf{L}(\hat{Z})$ and $D^2 S$ are bounded linear
operators from $\mathcal{Y}$ into $\mathcal{Z}$ and define
%
\[
  \eqnomit
\]
%
Define the linear operator $\Psi\!:\mathbb{X}_1\times\mathbb{C}\times
\mathbb{R}\times\mathbb{R}\rightarrow\mathbb{X}_0$ by
%
\begin{equation}
  \eqnomit\label{eq:4-8}
\end{equation}

For functions $a, b \in \mathbb{X}_0$ define the bilinear pairing
%
\[
  \eqnomit
\]
%
It is clear that the tangent vector to the basic state, defined by
%
\[
  \eqnomit
\]
%
is in the kernel of $\mathcal{L}$. This is verified by differentiating
(\ref{eq:4-4}) with respect to $\theta$.
%
$$
\Ker\,(\mathcal{L})\mid_{\mathbb{X}_{1}} = \{\phi_0\}. \leqno{(\mathbf{H3})}
$$
%
The purpose of (H3) is to ensure that the kernel of $\mathcal{L}$ is not
larger. When a continuous symmetry is present, the hypothesis (H3) is
violated and this case is treated by including the tangent vectors to the
group orbit in the kernel of $\mathcal{L}$. This occurs when studying
instabilities in the water-wave problem when mean-flow effects are important
for example (cf.~Bridges \cite{ref11}). The hypothesis (H3) is also a
genericity hypothesis; at distinguished values of the parameters the kernel
can be larger.

The idea is to apply the Lyapunov--Schmidt method to the operator equation
(\ref{eq:4-8}) (cf.~Bridges \& Rowlands \cite{ref14} for a similar analysis
for the instability of spatially quasiperiodic states). Decompose the spaces
$\mathbb{X}_0$ and $\mathbb{X}_1$ as
%
\[
  \eqnomit
\]
%
and introduce the projection operator
$\mathbb{P}\!: \mathbb{X}_0 \rightarrow \ker\, (\mathcal{L})$,
%
\begin{equation}
  \eqnomit
\end{equation}
%
Then any element in $\mathbb{X}_1$ has the representation
%
\begin{equation}
  \eqnomit\label{eq:4-10}
\end{equation}
%
Without loss of generality the complex multiplier in (\ref{eq:4-10}) can be
taken to be unity. The operator equation (\ref{eq:4-8}) can be decomposed as
%
\[
  \eqnomit
\]

\begin{theorem}\label{th:4-1}
Under the hypotheses \textup{(H1)--(H3)} every solution of
\textup{(\ref{eq:4-6})} for $|\lambda|, |\alpha|$ and $|\beta|$ sufficiently
small is in one-to-one correspondence with roots of the `dispersion relation'
%
\[
  \eqnomit
\]
%
Moreover
%
\begin{equation}
  \eqnomit\label{eq:4-11}
\end{equation}
%
where $|r_3| = o(|\lambda|, |\alpha|, |\beta|)^2$ as
$(|\lambda|, |\alpha|, |\beta|)\rightarrow 0$.
\end{theorem}

Before beginning the proof of Theorem~\ref{th:4-1} we establish its
corollaries which connect the linear instability to the properties of the
matrix $\Hess_I(S)$.
%
\begin{corollary}\label{cor:4-2}
Let \textup{(H1)} be a periodic travelling wave solution of
\textup{(\ref{eq:4-1})} and suppose moreover that
%
\[
  \eqnomit
\]
\end{corollary}

\begin{proof*}
By Theorem~\ref{th:4-1} the stability exponents, for $|\lambda|, |\alpha|$
and $|\beta|$ sufficiently small are given by
$\Lambda(\lambda, \alpha, \beta) = 0$. First use the identity
%
\begin{equation}
  \eqnomit\label{eq:4-12}
\end{equation}
%
Then $\Lambda(\lambda, \alpha, \beta)$ in (\ref{eq:4-11}) can be written as
%
\[
  \eqnomit
\]
%
Now, from (\ref{eq:4-12}) we have the following identities
%
\[
  \eqnomit
\]
%
By hypothesis $\Delta_S \neq 0$ and $d_{11} \neq 0$. Therefore the dispersion
relation can be written
%
\[
  \eqnomit
\]
%
Then for $|q|$ and $|p|$ sufficiently small $\Lambda = 0$ results in
%
\[
  \eqnomit
\]
%
Therefore an unstable solution results (that is, $\mathfrak{I}(\lambda) \neq 0$
which is implied if $\mathfrak{I}(\Omega) \neq 0)$ if, for some
$(q, p) \in \mathbb{R}^2$ but $q^2 +p^2 \neq 0$ and sufficiently small $Q(p, q) > 0$.
An analysis of $Q(p, q)$ results in the conditions (a) and (b) stated.
\end{proof*}
%
\begin{corollary}
Suppose $\Hess_I (S)$ is positive definite for the basic state
\textup{(H1)}; or equivalently, suppose S is a convex function on action
space at \textup{(H1)}. Then it is linearly unstable.
\end{corollary}
%
\begin{proof*}
By hypothesis $S$ is smooth enough so that $\Hess_I (S)$ is well-defined in which
case convexity of $S$ implies positivity of $\Hess_I (S)$. A necessary and sufficient
condition for $\Hess_I (S)$ to be positive definite is
%
\[
  \eqnomit
\]
%
But by part $(b)$ of Corollary \ref{cor:4-2} such a wave is unstable.
\end{proof*}
%
\begin{proof}[Proof of Theorem~\textup{\ref{th:4-1}.}]
The proof proceeds as follows. The technical points follow from the
Lyapunov--Schmidt theory. The general solution of (\ref{eq:4-7}) is of the
form (\ref{eq:4-10}) with
%
\[
  \eqnomit
\]
%
The remainder term $r_2 = o(|\lambda|, |\alpha|, |\beta|)$ and
%
\[
  \eqnomit
\]
%
The implicit function theorem is applied to ($\mathbf{I}-\mathbf{P}) \Psi = 0$
to prove the existence and smoothness (in $\lambda, \alpha$ and $\beta$) of $W$.
The function $W$ has a convergent power series in terms of
$(\lambda, \alpha, \beta)$, for $(|\lambda|, |\alpha|, |\beta|)$ sufficiently
small, with leading order expression as given above. A sufficient condition for
linear instability will be obtained using only the leading terms $W_1$, $W_2$
and $W_3$. Substituting (\ref{eq:4-10}) into (\ref{eq:4-7}) results in the
following inhomogeneous problems for $W_j$, $j = 1, 2, 3$:
%
\begin{equation}
  \eqnomit\label{eq:4-13}
\end{equation}
%
A remarkable fact is that these equations can be solved exactly. To see this
we first note that the basic state depends on $I$. Therefore define
%
\[
  \eqnomit
\]
%
and note that these functions satisfy
%
\begin{equation}
  \eqnomit\label{eq:4-14}
\end{equation}
%
(obtained by simply differentiating the governing equation (\ref{eq:4-4}) for
$\hat{Z}$). The idea is then to represent solutions of (\ref{eq:4-13}) in terms
of linear combinations of the complementary functions $\phi_j = 1, 2, 3$. Let
%
\begin{equation}
  \eqnomit\label{eq:4-15}
\end{equation}
%
Then substituting (\ref{eq:4-15}) into (\ref{eq:4-13}) and use of
(\ref{eq:4-14}) results in
%
\begin{equation}
  \eqnomit\label{eq:4-16}
\end{equation}
%
It is interesting to note that the $\mathbf{D}$ matrix, generated by the
variational principle (\manref{6.3}), appears in a natural way in the linear
stability analysis. The linear equation (\ref{eq:4-16}) is solvable if the
variational principle (\manref{6.3}) is non-degenerate; that is, $\det\,
(\mathbf{D}) \neq 0$. Similar equations are found for the coefficients
$\mathbf{b} \in \mathbb{R}^3$ and $\mathbf{c} \in \mathbb{R}^3$:
%
\[
  \eqnomit
\]
%
The above equations can be combined as
%
\begin{equation}
  \eqnomit\label{eq:4-17}
\end{equation}
%
This completes the construction of the solution (\ref{eq:4-10}) up to terms
linear in the parameters ($\lambda, \alpha, \beta$).

The operator $\mathcal{L}$ is formally symmetric and therefore the equation
$\mathbf{P}\Psi = 0$ reduces to
%
\begin{equation}
  \eqnomit\label{eq:4-18}
\end{equation}

The expression (\ref{eq:4-18}) is the dispersion relation for the linear
stability problem evaluated at the nonlinear wave (H1). To obtain the form
(\ref{eq:4-11}) we take successive derivatives. It is evident that
$\Lambda(0, 0, 0) = 0$. For the first derivatives we find
%
\[
  \eqnomit
\]
%
The vanishing of the above three expressions follows from the skew-symmetry of
the linear operators $\mathbf{M}, \mathbf{K}$ and $\mathbf{L}$. Therefore the
dispersion relation is quadratic at leading order and takes the form
%
\begin{equation}
  \eqnomit\label{eq:4-19}
\end{equation}
%
where $r_3$ contains terms of degree 3 and higher in $|\lambda|, |\alpha|$
and $|\beta|$. The integrals in (\ref{eq:4-19}) are all of the form
%
\[
  \eqnomit
\]
%
for $j = 1, 2, 3$ which are in general non-zero. It is a remarkable fact,
following from the variational principle of Section~\ref{sec:2}, that these
integrals can be evaluated exactly:
%
\begin{equation}
  \eqnomit\label{eq:4-20}
\end{equation}
%
These identities are verified as follows. The first identity will be verified
as the other two follow the same line. Using the fact that $\mathcal{A}(Z) = I_1$
we have that
%
\[
  \eqnomit
\]
%
The result follows from the fact that $I_1$, $I_2$ and $I_3$ are level sets
of the three action functionals and the fact that the gradients of the action
functionals generate skew-symmetric operators.

Substitution of the identities (\ref{eq:4-20}) into (\ref{eq:4-19}) reduces
the dispersion relation to
%
\[
  \eqnomit
\]
%
completing the proof. The elimination of the three by three matrix containing
the coefficients $a_i$, $b_i$ and $c_i$ for $i = 1, 2, 3$ follows using
(\ref{eq:4-17}).
\end{proof}

% 10pp of article cut to end of file
\section{Action, flow force and a proof of Lighthill's instability criterion}
\label{sec:5}
\section{Examples: NLS and the water-wave equations}\label{sec:6}
% end of 10pp

\section{Concluding remarks}\label{sec:7}

The properties and applications of a Hamiltonian structure, which generalizes
classical Hamiltonian structure for evolution equations by assigning a distinct
symplectic operator for each unbounded direction and time, has been presented. It
was shown that the multi-symplectic structure has general properties that make it
natural for the analysis of wave propagation problems. Applications of the abstract
properties of the multi-symplectic structure were presented: a variational principle
for space-time periodic states reminiscent of the variational principle for invariant
tori in finite-dimensional Hamiltonian systems, a geometric reformulation of the
concepts of action and action flux, a rigorous proof of the instability criterion
predicted by the Whitham modulation equations, a new symplectic decomposition of
the Noether theory, generalization of the concept of the reversibility to space-time
and a proof of Lighthill's geometric criterion for instability of periodic waves
travelling in one space dimension.

It is noteworthy that the variational principle presented in
Section~\ref{sec:2} is not restricted to periodic travelling waves.
It applies to all space-time periodic waves and a notable example is standing
waves. However standing waves are truly space and time periodic (whereas
periodic travelling waves are time-independent in a suitable moving frame
of reference) and are therefore prone to small divisor difficulties. The
small divisor difficulty can already be seen by treating the wave equation
on a fixed spatial interval (cf.~Wayne \cite{ref32}). However it would be of
great interest to extend the instability theory of Section~\ref{sec:4} to the
case of standing waves. The difficulty with standing waves (outside of the
functional analytic difficulties and small divisors) is that the tangent space
to the basic state includes {$Z_t$, $Z_x$}. Therefore the kernel of the
linear operator $\mathcal{L}$ in (\ref{eq:4-5}), that appears in the linear
stability problem, is larger. Some results towards this problem are in
Bridges \cite{ref11}. In the case of periodic travelling waves, treated here,
the tangent vectors $Z_t$ and $Z_x$ are not independent restricting the kernel
to the single element $Z_{\theta}$ as in (H3) of Section~\ref{sec:4}.

The concept of signature is important in the theory of Hamiltonian systems
for classifying instabilities. For example, Mackay \& Saffman \cite{ref23}
use the theory of signature to classify the instabilities of large amplitude
travelling water waves. In the multi-symplectic structures framework new
results on signature are possible by generating a set of signature functions
using each symplectic operator. In particular, in Bridges \cite{ref12},
the properties of the signature family for linearized Hamiltonian
systems on a multi-symplectic are introduced and it is shown that,
whereas the classical signature, associated with the temporal symplectic
form, gives information about eigenvalue collision leading to instability,
the spatial symplectic forms generate signature invariants that further
classify the spatial spreading of instabilities, and in some cases distinguish
between absolute and convective instabilities.

An interesting ramification of the multisymplectic structures framework is
that mean flow effects, which are important in the dynamics of water waves
in shallow depth fluid, can be characterized as drift along a group orbit.
The connection between symmetry and mean flow is treated in detail in Bridges
\cite{ref11} where it is also incorporated into a theory for linear
instability of periodic patterns on the ocean surface interacting with a
mean flow.

Finally we remark that a perturbation theory that uses the geometry of the
multi-symplectic structure can be constructed for systems with non-Hamiltonian
perturbations (damping, inhomogeneities, external forcing) of conservative
systems. The idea is to write a perturbed wave problem in the form
(restricting to one space dimension for example)
%
\begin{equation}
  \eqnomit\label{eq:7-1}
\end{equation}
%
where $|\epsilon | \lessmuch 1$ is a small parameter. A familiar example that
can be cast into this form is the perturbed Sine--Gordon equation
%
\begin{equation}
  \eqnomit\label{eq:7-2}
\end{equation}
%
The coefficients ($a, b, c$) are real numbers and $\epsilon_1 =\pm 1$.
When $\epsilon_1 =+1$ the unperturbed equation is the Sine--Gordon equation
whereas when $\epsilon_1 =-1$ the unperturbed equation is a semi-linear
elliptic equation. Letting
%
\[
  \eqnomit
\]
%
the equation (\ref{eq:7-2}) can be expressed in the form (\ref{eq:7-1}) by
taking $S(Z)=\textstyle{\frac{1}{2}}(v^2 -\epsilon_1 \, w^2)$ $-\cos u$,
%
\[
  \eqnomit
\]
%
and
%
\[
  \eqnomit
\]
%
Both cases $\epsilon_1 =\pm 1$ can be characterized as perturbed
multi-symplectic Hamiltonian systems. The advantage of the multi-symplectic
structure in (\ref{eq:7-1}) is that it provides structural information about
the unperturbed problem which contributes to the analysis of the
perturbed problem.

\appendix
\section{Symplectic and anti-symplectic involutions and reversibility}
\label{ap:a}

In this appendix the concept of reversibility of a Hamiltonian system is
generalized to the case of more than one reversible direction. Recall the
definition of reversibility for a classical Hamiltonian system written in
the form
\begin{equation}
\mathbf{J} U_t = \bnabla H(U) \quad U\in\mathcal{M}\label{eq:A1}
\end{equation}
%
where $\mathcal{M}$ is the phase space, $\mathbf{J}$ is a skew-symmetric
operator associated with a closed two-form and $\bnabla H(U)$ is the gradient
of the Hamiltonian functional. The system (\ref{eq:A1}) is called a
reversible-Hamiltonian system if there exists an anti-symplectic involution
$\mathbf{R}$; that is, $\mathbf{R}$ satisfies
\[
\mathbf{R} = \mathbf{R}^{-1}\quad \mbox{and}\quad \mathbf{R}\ast\mathbf{JR} = -\mathbf{J},
\]
%
where $\mathbf{R}\ast$ is the formal adjoint of $\mathbf{R}$, such that $H$ is
$\mathbf{R}$-invariant: $H(\mathbf{R}\multpt U) = H(U)$. For such systems
$\mathbf{R}U(-t)$ is a solution whenever $U(t)$ is a solution since, acting an
(\ref{eq:A1}) with $\mathbf{R}\ast$ results in
%
\begin{equation}
-\mathbf{J}(\mathbf{R}U)_t = \bnabla H(\mathbf{R}U),
\end{equation}
%
But $\mathbf{R}\ast\mathbf{J} =-\mathbf{JR}$, since $\mathbf{R}$ is
anti-symplectic, and $\mathbf{R}$-invariance of $H$ implies that
$\mathbf{R}\ast\bnabla H(U) = \bnabla H(\mathbf{R}\,.\, U)$ and therefore
%
\begin{equation}
  \eqnomit
\end{equation}
%
showing that $\mathbf{R}U(-t)$ is also a solution.

The concept of reversibility is now generalized to higher dimension with particular
attention to the role of the multi-symplectic structure. For simplicity consider a
Hamiltonian system on a bi-symplectic structure with governing equation
%
\begin{equation}
  \eqnomit\label{eq:A4}
\end{equation}
%
where $\mathcal{M}$ is the phase space and the operators $\mathbf{M}(Z)$ and
$\mathbf{K}(Z)$ are skew-symmetric and associated with closed two-forms.
There are two independent directions, $x$ and $t$, in which the system can
be reversible. We introduce the following definitions.

The system (\ref{eq:A4}) is called \textit{t-reversible}, or time-reversible,
if there exists an involution $\mathbf{R}_t$ acting on $\mathcal{M},\,
\mathbf{R}_t=\mathbf{R}^{-1}_{t}$, such that $S(\mathbf{R}_t \multpt Z)=S(Z)$,
%
\[
  \eqnomit
\]
%
In other words the involution is \textit{anti-symplectic} with respect to the
operator $\mathbf{M}(Z)$ but \textit{symplectic} with respect to the operator
$\mathbf{K}(Z)$.

Similarly, the system (\ref{eq:A4}) is called \textit{x-reversible} if there
exists an involution $\mathbf{R}_x$ acting on $\mathcal{M},\, \mathbf{R}_x =
\mathbf{R}^{-1}_x$, such that $S(\mathbf{R}_x\multpt Z) = S(Z)$,
%
\[
  \eqnomit
\]
%
In this case the involution is required to be \textit{symplectic} with respect
to the operator $\mathbf{M}(Z)$ but \textit{anti-symplectic} with respect to
the operator $\mathbf{K}(Z)$.

The above definition of reversibility, in the context of multi-symplectic
structures, has natural further generalization to systems on higher
space dimension.

A simple example of the utility of the above definitions is given by a
semilinear wave equation in one space dimension
%
\begin{equation}
  \eqnomit\label{eq:A5}
\end{equation}
%
where $V(u)$ is some smooth nonlinear function of $u$. This system is clearly
reversible in both $x$ and $t$; that is, if $u(x, t)$ is a solution then so is
$u(-x, t)$ and $u(x, -t)$. By letting $v = u_t$ and $w = u_x$ the system
(\ref{eq:A5}) can be reformulated as a Hamiltonian system on a multi-symplectic
structure
%
\[
  \eqnomit
\]
%
or with
%
\begin{equation}
  \eqnomit\label{eq:A6}
\end{equation}
%
and $S(Z) = \textstyle{\frac{1}{2}}(w^2 -v^2)+V(u)$ the system
(\ref{eq:A5}) has the form
%
\[
  \eqnomit
\]
%
Introduce the following reversors
%
\[
  \eqnomit
\]
%
It is clear that $\mathbf{R}_t = \mathbf{R}^{-1}_t$ and $\mathbf{R}_x =
\mathbf{R}^{-1}_x$ and since $S(Z)$ is even in both $v$ and $w$ it follows
that $S(\mathbf{R}_t \highmultpt Z) = S(Z) = S(\mathbf{R}_x \highmultpt Z)$.
It remains to check the symplecticity of $\mathbf{M}$ and $\mathbf{K}$.
Using the definitions of $\mathbf{M}$ and $\mathbf{K}$ in (\ref{eq:A6})
we find
%
\[
  \eqnomit
\]
%
Therefore $\mathbf{R}_t$ is symplectic (anti-symplectic) with respect to
$\mathbf{K}$ (respectively $\mathbf{M}$) and $\mathbf{R}_x$ is symplectic
(anti-symplectic) with respect to $\mathbf{M}$ (respectively $\mathbf{K}$);
establishing a connection between the generalized reversibility and the
generalized symplecticity of the wave equation (\ref{eq:A5}).

As a second example of the above definitions the Boussinesq equations will be
characterised as an $x$-reversible system in the above sense. In this example
one of the symplectic operators is $Z$-dependent. The Boussinesq equations
are a model for shallow water wave propagation and the system favoured
by Boussinesq (cf.~Whitham \cite{ref33}, [\nbcite{ref35}, p.~462]) is
%
\begin{equation}
  \eqnomit\label{eq:A7}
\end{equation}
%
where $g$ is the gravitational constant, $h_0$ is the stillwater level,
$u(x, t)$ is the local velocity and $h(x, t)$ is a positive elevation
function. Introducing a velocity potential $\phi$, with defining equation
$u = \phi_x$, allows integration of the second equation of (\ref{eq:A7})
to
%
\begin{equation}
  \eqnomit
\end{equation}
%
where $R(t)$ is some function of time and $\eta = h_t$. The above system can
be written as a Hamiltonian system on a multi-symplectic structure by
introducing
%
\begin{equation}
  \eqnomit\label{eq:A9}
\end{equation}
%
and $S(Z) = Rh-\frac{1}{2}gh^2 + \frac{1}{2}hu^2-\frac{1}{6}h_0 \eta^2$ in
which case the governing equations take the form
%
\begin{equation}
  \eqnomit\label{eq:A10}
\end{equation}
%
It is easily verified that $\mathbf{M}$ and $\mathbf{K}(Z)$ are skew-symmetric
(with respect to the standard inner product on $\mathbb{R}^4$) and correspond
to exact two forms.

Introduce the following involution
%
\[
  \eqnomit
\]
%
Then clearly $\mathbf{R}_x = \mathbf{R}^{-1}_x$ and since $S(Z)$ is even in
$u$ it follows that $S(\mathbf{R}_x\multpt Z) = S(Z)$. It remains to check
the action of $\mathbf{R}_x$ on the symplectic operators. Using the
definitions of $\mathbf{M}$ and $\mathbf{K}(Z)$ in equations (\ref{eq:A9})
we find
%
\begin{equation}
  \eqnomit\label{eq:A11}
\end{equation}
%
that is, $\mathbf{R}_x$ is symplectic with respect to $\mathbf{M}$ but
anti-symplectic with respect to $\mathbf{K}(Z)$. Therefore acting on
(\ref{eq:A10}) with $\mathbf{R}_x$ results in
%
\[
  \eqnomit
\]
%
Using the properties (\ref{eq:A11}) then results in
%
\[
  \eqnomit
\]
%
In other words, $\mathbf{R}_x Z(-x, t)$ is a solution of (\ref{eq:A10})
whenever $Z(x, t)$ is a solution. The $x$-reversibility is a symplectic
abstraction of the property that the Boussinesq equations admit two-way
propagation of waves.

\section{Decomposing impulse and energy conservation}\label{ap:b}

When a dispersive wave system is restricted to one space dimension there is
an interesting connection between the action and the impulse and the
similarity leads to a decomposition of the impulse conservation law.

The properties of impulse are defined in Benjamin \cite{ref3} with respect to
a classical Hamiltonian structure. Here the properties of impulse in the
classical setting and the multi-symplectic structures setting will be
compared. Consider a Hamiltonian system on one space dimension and time
with governing equation
%
\begin{equation}
\mathbf{M}(Z)Z_t + \mathbf{K}(Z)Z_x = \bnabla S(Z)\quad (Z\in\mathcal{M})
\label{eq:B1}
\end{equation}
%
or in classical form
%
\begin{equation}
\mathbf{M}(Z)Z_t = \bnabla E(Z) \stackrel{{\scriptstyle{\mathrm{def}}}}{=}
\bnabla S(Z) - \mathbf{K}(Z)Z_x.\label{eq:B2}
\end{equation}
%
The gradient of $E$ in (\ref{eq:B2}) is defined with respect to an inner
product on $\mathcal{M}$ that also includes integration over $x$ whereas
the gradient of $S$ in (B1) is with respect to an inner product on the phase
space $\mathcal{M}$. The skew-symmetric operators $\mathbf{K}(Z)$ and
$\mathbf{M}(Z)$ in (\ref{eq:B1}) and (\ref{eq:B2}) are taken to be associated
with exact two forms. Therefore we have the following densities for the action
and action flux (cf.~Section~\ref{sec:1})
%
\begin{equation}
  \eqnomit\label{eq:B3}
\end{equation}
%
where $\langle\highmultpt,\highmultpt\rangle$ is an inner product associated
with the phase space $\mathcal{M}$ (that is, without integration over $x$ or
$t$) and for simplicity is taken to be independent of $m \in \mathcal{M}$.
The one forms (\ref{eq:B3}) generate the symplectic operators as follows
%
\begin{equation}
  \eqnomit\label{eq:B4}
\end{equation}
%
where $D\alpha (Z)$ is the Jacobian with respect to $Z$ and $\ast$ indicates
formal adjoint.

The impulse is defined for a classical Hamiltonian system in one space
dimension as the functional associated, through Noether's theorem, with
the translation invariance of the system in the $x$-direction
(cf.~Benjamin \cite{ref3}) and satisfies
%
\begin{equation}
  \eqnomit\label{eq:B5}
\end{equation}
%
The gradient $\bnabla I(Z)$ in (\ref{eq:B5}) is defined with respect to an
inner product on $\mathcal{M}$ that also includes integration over $x$.
The definition of action in (\ref{eq:B3}) and its relation with
$\mathbf{M}(Z)$ in (\ref{eq:B4}) lead immediately to the following definition
for the impulse.

Given a Hamiltonian system in one space dimension (either classical or on a
multi-symplectic structure), with action density
$A(Z) = \langle \alpha(Z), Z_t\rangle$, the impulse density is
%
\begin{equation}
  \eqnomit\label{eq:B6}
\end{equation}
%
This follows since
%
\[
  \eqnomit
\]
%
where we have used the assumption that the inner product does not depend on
position in the phase space (although such dependence is easily incorporated).
Taking variations $\xi$ on an interval $[x_1, x_2]$ with fixed endpoint
conditions on $\xi$ and integrating $I(Z)$ over the interval recovers the
required expression (\ref{eq:B5}). Comparison of (\ref{eq:B3}) and
(\ref{eq:B6}) shows that the action and impulse density share the same
one-form.

The above definition of action and impulse leads to a useful decomposition
of the impulse conservation law. Here the derivation is easiest in terms of
the multi-symplectic structure. Differentiate the impulse density with
respect to $t$,
%
\[
  \eqnomit
\]
%
But substitution of (\ref{eq:B1}) and the skew-symmetry of $\mathbf{K}(Z)$
lead to
%
\[
  \eqnomit
\]
%
and so
%
\begin{equation}
  \eqnomit\label{eq:B7}
\end{equation}
%
In other words the flow force has two components; a static component, here
denoted by $S$, and a dynamic component which is precisely $-A$ where $A$ is
the action density. The decomposition into a static and dynamic part is
interesting for the multi-symplectic structures framework because, in one
space dimension, it is the \textit{static} part of the flow force that appears
as the generalized Hamiltonian functional. Note that in higher space dimension
the impulse conservation law is tensor valued and the generalized Hamiltonian
functional for a multi-symplectic structure theory is no longer related in
an elementary way to the flow force.

Similar arguments can be applied to the one-form for action flux in
(\ref{eq:B3}) leading to a decomposition of the energy conservation law.
If $B(Z) = \langle\beta(Z), Z_x\rangle$ is the action-flux density then
%
\begin{equation}
  \eqnomit\label{eq:B8}
\end{equation}
%
is the energy-flux density. To verify, note that the enegy density is defined,
using (\ref{eq:B2}), as $E(Z) = S(Z)-B(Z)$ and so
%
\[
  \eqnomit
\]
%
resulting in the following decomposition of the energy conservation law
%
\begin{equation}
  \eqnomit\label{eq:B9}
\end{equation}
%
where $B$ and $F$ are related by (\ref{eq:B3}) and (\ref{eq:B8}) and $S$ is
the static part of the flow force. Combining (\ref{eq:B7}) and (\ref{eq:B9})
with (\ref{eq:B1}) results in the interesting identities
%
\[
  \eqnomit
\]

\section{Multi-symplectic structure and conservation laws}\label{ap:c}

An important part of the theory of conservative systems is the Noether theory
that relates symmetries and conservation laws. When a conservative system has
a Hamiltonian structure the symplectic operator gives a natural correspondence
between symmetries and invariants or conserved densities (Olver \cite{ref28,ref29}).
However in the classical setting there is only one symplectic operator and
therefore there is no relation between symplecticity and the fluxes of a
conservation law. In the multi-symplectic structures framework such a connection
is possible and leads to a new and useful decomposition of the Noether theory.

In its simplest setting, finite-dimensional Hamiltonian systems, the connection
between symmetry and conservation laws can be stated as follows.
Suppose $U \in \mathbb{R}^{2n}$ and
%
\begin{equation}
  \eqnomit
\end{equation}
%
with $\mathbf{J}$ the usual unit symplectic operator on $\mathbb{R}^{2n}$.
Suppose there exists a one-parameter Lie group $G(\epsilon)$ acting
symplectically on $\mathbb{R}^{2n}$ which leaves the Hamiltonian functional
invariant. Let
%
\begin{equation}
  \eqnomit
\end{equation}
%
and suppose
%
\begin{equation}
  \eqnomit\label{eq:C3}
\end{equation}
%
for some functional $P(U)$. Then $\partial_t P = 0$. A proof of this result
for Hamiltonian evolution equations is given in Olver \cite{ref28}. Below we
will generalise the result to include fluxes.

The above result connects the action of the symmetry group with the conserved
densities but in the case of conservation laws of Hamiltonian evolution
equations it does not establish a connection between the action of the
symmetry and the fluxes. In the expression (\ref{eq:C3}) it is the action of
the symplectic operator, on the infinitesimal action of the Lie group, that
generates the gradient of the conserved quantity. Therefore its generalisation
to include fluxes is clear: act on $V$ with each element in the family of
skew-symmetric operators in the multi-symplectic structure to obtain all the
components of the conservation law. This leads to a new decomposition of the
Noether theory.

Let $Z \in \mathcal{M}$ and consider the Hamiltonian system
%
\begin{equation}
  \eqnomit\label{eq:C4}
\end{equation}
%
on a multi-symplectic structure ($\mathcal{M}, \omega^{(1)}, \omega^{(2)},
\omega^{(3)}, S)$. We say that the system (\ref{eq:C4}) is equivariant with
respect to the action of a one parameter Lie group $G(\epsilon)$ if
%
\begin{equation}
  \eqnomit\label{eq:C5}
\end{equation}

\begin{proposition}[Symmetries and fluxes]\label{prop:C1}
Let ($\mathcal{M}, \omega^{(1)}, \omega^{(2)}, \omega^{(3)}, S$) be a
Hamiltonian system on multi-symplectic structure equivariant with respect
to the action of a one-parameter Lie group $G(\epsilon)$ with generator $V$.
Suppose there exists a solution $Z(x, y, t)$ satisfying \upref{eq:C4} and
functionals $P(Z)$, $Q(Z)$ and $R(Z)$ such that
%
\begin{equation}
  \eqnomit
\end{equation}
%
Then $P$, $Q$ and $R$, evaluated at the solution Z of \upref{eq:C4}, satisfy
the conservation law
%
\[
  \eqnomit
\]
\end{proposition}

\begin{proof}
The proof of this result is straightforward. Differentiating the first
equation of (\ref{eq:C5}) with respect to $\epsilon$ and setting to
zero results in
%
\[
  \eqnomit
\]
proving the claim.
\end{proof}

Note that it is essential that the inner product not include integration
over $x, y$ or $t$ and only the abstract property that $\mathbf{M}$,
$\mathbf{K}$ and $\mathbf{L}$ are skew-adjoint is used (they can be
dependent on $Z$ for example). The inner product is one associated with the
phase space $\mathcal{M}$ and its tangent space. Note that the statement
of the above result requires changes if $P, Q$ or $R$ depends explicitly
on $x, y$ or $t$.

The above result generalizes the usual Noether theorem to include the relation
between the fluxes and the action of the symmetry group. This connection is of
interest when proving instability results for systems with mean flow effects
which can be characterized as space-time drift along the a group orbit
(cf.~Bridges \cite{ref11}).

As an example of Proposition~\ref{prop:C1} it will be applied to the mass
conservation law for water waves. The symmetry, that generates the mass
conservation law for water waves is perturbation of the value of the velocity
potential (Benjamin \& Olver \cite{ref5}). Using the definition of $Z$ in
(\ref{eq:4-4}) the action of this symmetry group on $\mathcal{M}$ is
%
\begin{equation}
  \eqnomit
\end{equation}
%
where $V$ is the infinitesimal generator. Using the definition of $\mathbf{M}$,
$\mathbf{K}$ and $\mathbf{L}$ for water waves given in Section~\ref{sec:6} we
find
%
\begin{subeqnarray}\label{eq:C8}
\mathbf{M}(Z)\,V &=&
\left( \begin{array}{c}
0\\
1\\
0\\
0\\
0\end{array}\right)
=\bnabla P \quad \mathrm{with} \quad P = \eta\slabel{eq:C8a}\\
%
\mathbf{K}(Z)\,V &=&
\left( \begin{array}{c}
0\\
\mathbf{u}\\
0\\
1\\
0\end{array}\right)
=\bnabla Q \quad \mathrm{with} \quad Q = \int^{\eta}_{-h} udz\\
%
\mathbf{L}(Z)\,V &=&
\left( \begin{array}{c}
0\\
\mathbf{v}\\
0\\
0\\
1\end{array}\right)
=\bnabla R \quad \mathrm{with} \quad R = \int^{\eta}_{-h} vdz.
\end{subeqnarray}
%
Therefore by Proposition~\ref{prop:C1} it follows that $P_t + Q_x + R_y = 0$
which is the well-known mass conservation law for the water-wave problem.
The identity (\ref{eq:C8a}) is well known and was first obtained in
Benjamin \& Olver \cite{ref5} but the identities (\ref{eq:C8}\tusp$b, c$)
are new.

\section{Hamiltonian functionals}\label{ap:d}

A property of the Hamiltonian functional in the classical case is that, when
the system is autonomous, the value of the Hamiltonian functional is invariant
over time. For a Hamiltonian system on a multi-symplectic structure the
generalized Hamiltonian functional is not an invariant over time or space,
even when the system is autonomous; that is, $S, \mathbf{M}, \mathbf{K},
\mathbf{L}$ do not depend explicitly on $x, y$ or $t$. For the case
of one space dimension this can be seen as follows
%
\[
\eqnomit
\]
%
However the identity $S_{xt} = S_{tx}$ generates the conservation law
%
\[
  \eqnomit
\]

For the case of two space dimensions the Hamiltonian function satisfies more
complex identities. First consider the following general result.
%
\begin{proposition}\label{prop:D1}
Let $S(x, y, t)$ be a scalar-valued twice-continuously differentiable
function of $(x, y, t) \in \mathcal{U} \subset \mathcal{R}^3$ and define
%
\begin{equation}
  \eqnomit\label{eq:D1}
\end{equation}
%
Then the equation governing $\mathbf{a} = (a_1, a_2, a_3)$ is a Hamiltonian
system on a multi-symplectic structure $(\mathcal{R}^3, \omega^{(1)},
\omega^{(2)}, \omega^{(3)})$ with trivial Hamiltonian functional and where
$\omega^{(1)}, \omega^{(2)}$ and $\omega^{(3)}$ span the Lie algebra
so\textup{(3)}.
\end{proposition}

\begin{proof}
Since $S \in \mathcal{C}^2$ we obtain the following identities from
(\ref{eq:D1}) simply by cross-differentiation
%
\begin{equation}
  \eqnomit\label{eq:D2}
\end{equation}
%
with
%
\begin{equation}
  \eqnomit
\end{equation}
%
Closure of the two-forms is immediate since they are constant. The Lie group
$SO(3)$ is the group of orthogonal matrices on $\mathbb{R}^3$ with unit
determinant. It is a three parameter group with Lie algebra spanned by
$\mathbf{J}_1, \mathbf{J}_2, \mathbf{J}_3$ (Olver [\nbcite{ref29}, p.~48]).

The vector $\mathbf{a}$ is in the normal space for level surfaces of
$S(x, y, t)$ and (\ref{eq:D2}) is the transport equation for $\mathbf{a}$.
Proposition~\ref{prop:D1} expresses the vector identity, that the gradient
operator is in the kernel of the curl operator, in terms of multi-symplectic
structure. Application of Proposition~\ref{prop:D1} to the Hamiltonian
functional $S$ leads to
%
\[
  \eqnomit
\]
%
with transport equation (\ref{eq:D2}). It follows that the functional $S$ is
an invariant over space and time only under exceptional circumstances.
A special case in which $S$ is invariant is when $Z_t, Z_x$ and $Z_y$ are
collinear (for example travelling waves).

Special cases of a Hamiltonian system on a multi-symplectic structure are
obtained as follows. For simplicity of discussion consider the system
restricted to one space dimension
$(\mathcal{M}, \omega^{(1)}, \omega^{(2)}, S)$ with governing equation
%
\begin{equation}
  \eqnomit\label{eq:D4}
\end{equation}
%
The classic Hamiltonian structure for the system, denoted
($\mathcal{M}, \omega^{(1)}, H$), is recovered by taking
%
\[
  \eqnomit
\]
%
This corresponds to a classic Hamiltonian structure for the time-evolution
equation in terms of the larger set of corrdinates $Z \in \mathcal{M}$.
The difficulty with analysing this formulation when $x \in \mathbb{R}$ is
that one must specify the function space over $x$. On the other hand the
roles of space and time can be reversed with the system
$(\mathcal{M}, \omega^{(2)}, \tilde{H})$ with governing equation
%
\begin{equation}
  \eqnomit\label{eq:D5}
\end{equation}
%
In this case the function space over time (say periodic functions) is specified
in advance and then one seeks all bounded solutions (in $x$) of the spatial
`evolution' equation. A special case is the analysis of time-independent states
with evolution equation $\mathbf{K}(Z)\, Z_x = \bnabla S(Z)$.

A third possibility is to consider solutions of (\ref{eq:D4}) that are
stationary relative to a moving frame. Let $\theta = x-ct$ then (\ref{eq:D4})
becomes
%
\begin{equation}
  \eqnomit\label{eq:D6}
\end{equation}
%
The Hamiltonian structure of spatial `evolution' equations of the form
(\ref{eq:D5})--(\ref{eq:D6}) are studied in Benjamin \cite{ref3}, Mielke
\cite{ref26}, Baesens \& MacKay \cite{ref2} and Bridges \cite{ref7,ref11}.
For the system in (\ref{eq:D6}) the functional $S$ is an absolute spatial
($\theta$) invariant,
%
\[
  \eqnomit
\]
%
because $\mathbf{K}-c\mathbf{M}$ is skew-symmetric and $S$ in this case can
be identified with the flow force for the system.

The case of two-space dimensions (cf.~(\ref{eq:1-12})) contains further
special cases with evolution in various spatial directions. Finally we note
that the family of symplectic operators $\omega^{(1)}, \ldots, \omega^{(n)}$
is, to be precise, a basis for the multi-symplectic structure. For example one
can introduce a non-degenerate linear transformation $\mathbf{T}$ taking
$\omega^{(1)}, \ldots , \omega^{(n)}$ to a new basis
$\Omega^{(1)}, \ldots, \Omega^{(n)}$.
\end{proof}

\begin{acknowledgments}
The research and writing of this work was partially carried out
while the author was supported by a Research Fellowship from the Alexander von
Humboldt Foundation held at the University of Stuttgart during the 1993--4
academic year.
\end{acknowledgments}

\begin{thebibliography}{99}

\bibitem{ref1}
{\bibname D. G. Andrews \and M. E. McIntyre.} On wave-action and its relatives.
\JFM \textbf{89} (1978), 647--664.

\bibitem{ref2}
{\bibname C. Baesens \and R. S. MacKay.} Uniformly travelling water waves from
a dynamical systems viewpoint: some insights into bifurcations from Stokes'
family. \JFM \textbf{241} (1992), 33--47.

\bibitem{ref3}
{\bibname T. B. Benjamin.} Impulse, flow force and variational principles.
\textit{IMA J.~Applied Math.} \textbf{32} (1984), 3--68.

\bibitem{ref4}
{\bibname T. B. Benjamin \and J. E. Feir.} The disintegration of wavetrains
on deep water. Part 1. Theory, \JFM \textbf{27} (1967),
417--430.

\bibitem{ref5}
{\bibname T. B. Benjamin \and P. J. Olver.} Hamiltonian structure, symmetries
and conservation laws for water waves. \JFM \textbf{125}
(1982), 137--185.

\bibitem{ref6}
{\bibname D. J. Benney \and G. J. Roskes.} Wave instabilities.
\SAM \textbf{48} (1969), 377--385.

\bibitem{ref7}
{\bibname T. J. Bridges.} Spatial Hamiltonian structure, energy flux and the
water-wave problem. \PRSL \textbf{439}
(1992), 297--315.

\bibitem{ref8}
{\bibname T. J. Bridges.} Hamiltonian bifurcations of the spatial structure
for coupled nonlinear Schr\"{o}dinger equations. \textit{Physica D}
\textbf{57} (1992), 375--394.

\bibitem{ref9}
{\bibname T. J. Bridges.} Hamiltonian structure of plane wave instabilities.
\textit{Fields Inst. Comm.} \textbf{8} (1996), 19--33.

\bibitem{ref10}
{\bibname T. J. Bridges.} Hamiltonian spatial structure for three-dimensional
water-waves in a moving frame of reference. \textit{J.~Nonlinear Science}
\textbf{4} (1994), 221--251.

\bibitem{ref11}
{\bibname T. J. Bridges.} Periodic patterns, linear instability, symplectic
structure and mean-flow dynamics for 3D surface waves.
\textit{Philos. Trans. Roy. Soc. London, Ser. A} \textbf{354} (1996), 533--574.

\bibitem{ref12}
{\bibname T. J. Bridges.} A geometric formulation of the conservation of wave
action and its implications for signature and the classification of
instabilities, preprint.

\bibitem{ref13}
{\bibname T. J. Bridges \and A. Mielke.} A proof of the Benjamin--Feir
instability. \textit{Arch. Rational Mech. Anal.} \textbf{133} (1995),
145--198.

\bibitem{ref14}
{\bibname T. J. Bridges \and G. Rowlands.} Instability of spatially
quasiperiodic states of the Ginzburg--Landau equation.
\PRSL \textbf{444} (1994), 347--362.

\bibitem{ref15}
{\bibname L. J. F. Broer.} On the Hamiltonian theory of surface waves.
\textit{Appl. Sci. Res.} \textbf{29} (1974), 430--446.

\bibitem{ref16}
{\bibname B. Chen \and P. G. Saffman.} Three-dimensional stability and
bifurcation of capillary and gravity waves on deep water.
\SAM \textbf{72} (1985), 125--147.

\bibitem{ref17}
{\bibname R. Grimshaw.} Wave action and wave-mean flow interaction with
application to stratified shear flows. \textit{Ann. Rev. Fluid Mech.}
\textbf{16} (1984), 11--44.

\bibitem{ref18}
{\bibname W. D. Hayes.} Conservation of action and modal wave action.
\PRSL \textbf{320} (1970), 187--208.

\bibitem{ref19}
{\bibname W. D. Hayes.} Group velocity and nonlinear dispersive wave
propagation. \PRSL \textbf{332} (1973),
199--221.

\bibitem{ref20}
{\bibname P. Kuchment.} Floquet theory for partial differential equations
(Birkh\"{a}user, Verlag: Basel 1993).

\bibitem{ref21}
{\bibname M. J. Lighthill.} Contributions to the theory of waves in nonlinear
dispersive systems. \textit{J.~Inst. Math. Appl.} \textbf{1} (1965), 269--306.

\bibitem{ref22}
{\bibname M. J. Lighthill.} Some special cases treated by the Whitham theory.
\PRSL \textbf{299} (1967), 28--53.

\bibitem{ref23}
{\bibname R. S. MacKay \and P. G. Saffman.} Stability of water waves.
\PRSL \textbf{406} (1986), 115--125.

\bibitem{ref24}
{\bibname J. H. Maddocks.} On second-order conditions in constrained
variational principles. \textit{J.~Optim. Theory Appl.}, to appear.

\bibitem{ref25}
{\bibname J. E. Marsden.} \textit{Applications of global analysis in
mathematical physics}, Math. Lect. Ser. \textbf{2} (Publish or Perish, 1974).

\bibitem{ref26}
{\bibname A. Mielke.} \textit{Hamiltonian and Lagrangian flows on center
manifolds with applications to elliptic variational problems}.
Lect. Notes in Math. \textbf{1489} (Springer-Verlag, 1991).

\bibitem{ref27}
{\bibname P. K. Newton \and J. B. Keller.} Stability of periodic plane waves.
\textit{SIAM J.~Appl. Math.} \textbf{47} (1987), 959--964.

\bibitem{ref28}
{\bibname P. J. Olver.} On the Hamiltonian structure of evolution equations.
\textit{Math. Proc. Cambridge Philos. Soc.} \textbf{88} (1980), 71--88.

\bibitem{ref29}
{\bibname P. J. Olver.} \textit{Applications of Lie groups to differential
equations.} Graduate Texts in Math. \textbf{107} (Springer-Verlag, 1986).

\bibitem{ref30}
{\bibname I. C. Percival.} Variational principles for the invariant toroids
of classical dynamics. \textit{J.~Phys. A: Math., Nucl. Gen.} \textbf{7}
(1974), 794--802.

\bibitem{ref31}
{\bibname P. G. Saffman.} The superharmonic instability of finite-amplitude
water waves. \JFM \textbf{159} (1985), 169--174.

\bibitem{ref32}
{\bibname C. E. Wayne.} \textit{Periodic and quasiperiodic solutions of
nonlinear wave equations via KAM theory. Comm. Math. Phys.} \textbf{127}
(1990), 479--528.

\bibitem{ref33}
{\bibname G. B. Whitham.} A general approach to linear and nonlinear
dispersive waves using a Lagrangian. \JFM \textbf{22}
(1965), 273--283.

\bibitem{ref34}
{\bibname G. B. Whitham.} Nonlinear dispersion of water-waves.
\JFM \textbf{27} (1967), 399--412.

\bibitem{ref35}
{\bibname G. B. Whitham.} \textit{Linear and nonlinear waves}
(Wiley-Interscience, 1974).

\bibitem{ref36}
{\bibname V. E. Zakharov.} Stability of periodic waves of finite amplitude
on the surface of a deep fluid. \textit{Zh. Prikl. Mekh. Fiz.} \textbf{9}
(1968), 86--94 (English trans: \textit{J.~Appl. Mech. Tech. Phys.} \textbf{2}
(1968), 190).

\end{thebibliography}
\end{document}


==> PSP class files/psp_cls.txt <==
%%
%% This is file `psp.cls'
%%
%% Mathematical Proceedings of the Cambridge Philosophical Society
%% document class
%% Copyright (1997, 1998) Cambridge University Press
%%
%% by Mark A. Reed
%%   based on LMS.STY v0.8.
%%
%% Incorporating subeqn.sty, by Stephen Gildea.
%% Incorporating subeqnarray.sty, by Johannes Braams.
%%
%% Bugs (in the case of unchanged files) should be reported to
%% texline@cup.cam.ac.uk
%%
%% This software may only be used in the preparation of journal articles
%% or books or parts of books to be published by Cambridge University Press.
%% Any other use constitutes an infringement of copyright.
%%
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
%%

\NeedsTeXFormat{LaTeX2e}[1996/06/01]
\ProvidesClass{psp}[1998/06/01 v1.16 Mathematical Proceedings of the
  ^^JCambridge Philosophical Society document class]

\newif\ifprodtf
\newif\ifreferee

\DeclareOption{oneside}{\relax}
\DeclareOption{twoside}{\@twosidetrue \@mparswitchtrue}
\DeclareOption{draft}{\setlength\overfullrule{5\p@}}
\DeclareOption{final}{\setlength\overfullrule{\z@}}
\DeclareOption{onecolumn}{\@twocolumnfalse}
\DeclareOption{twocolumn}{\relax}
\DeclareOption{titlepage}{\relax}
\DeclareOption{notitlepage}{\relax}
\DeclareOption{leqno}{\relax}
\DeclareOption{fleqn}{\relax}
\DeclareOption{prodtf}{\prodtftrue}
\DeclareOption{referee}{\refereetrue}

\ExecuteOptions{twoside,final,onecolumn}
\ProcessOptions\relax

\ifprodtf
  \RequirePackage[alt]{lmmodern}
  \RequirePackage{psp2esym,opiepsf}
\fi

\setlength\lineskip{1\p@}
\setlength\normallineskip{1\p@}
\renewcommand\baselinestretch{}

\newcommand\full@line{13\p@}
\newcommand\half@line{6.5\p@}
\newcommand\quarter@line{3.25\p@}

\newcommand\tusp{\kern1.25\p@\relax}
\newcommand\fusp{\kern2.75\p@\relax}

\edef\t@xtsize{\ifprodtf 10.5\else 10\fi}

\renewcommand\normalsize{%
  \@setfontsize\normalsize{\t@xtsize}{13}%
  \abovedisplayskip \half@line \@plus 1\p@ \@minus 1\p@
  \belowdisplayskip \abovedisplayskip
  \abovedisplayshortskip \quarter@line \@plus 1\p@
  \belowdisplayshortskip \abovedisplayskip
  \let\@listi\@listI
}

\normalsize

\AtBeginDocument{%
  \ifuseAMSsubequ \else
    \global\let\subequations\CUPsubequations
    \global\let\endsubequations\endCUPsubequations
  \fi
}

\ifprodtf
  \AtBeginDocument{%
    \DeclareMathSizes{10.5}{10.5}{7}{5}
    \DeclareFontShape{OT1}{xnm}{b}{n}{<-> xmntsm}{}
  }
\fi

\newcommand\small{%
  \@setfontsize\small\@ixpt\@xpt
  \abovedisplayskip 5\p@ \@plus 1\p@ \@minus 1\p@
  \belowdisplayskip \abovedisplayskip
  \abovedisplayshortskip 2.5\p@ \@plus 1\p@
  \belowdisplayshortskip \abovedisplayskip
  \def\@listi{\leftmargin\leftmargini
    \topsep \z@ \@plus 1\p@ \@minus 1\p@
    \parsep \z@
    \itemsep \parsep}%
}

\newcommand\catchlinesize{\@setfontsize\catchlinesize\@viiipt{13}}
\newcommand\titlesize{\@setfontsize\titlesize\@xiipt{15}}
\newcommand\authorsize{\@setfontsize\authorsize{\t@xtsize}{12.5}}

\newcommand\footnotesize{%
  \@setfontsize\footnotesize\@ixpt\@xpt
  \abovedisplayskip 4.5\p@ \@plus 1\p@ \@minus 1\p@
  \belowdisplayskip \abovedisplayskip
  \abovedisplayshortskip \z@ \@plus 1\p@
  \belowdisplayshortskip \abovedisplayskip
  \def\@listi{\leftmargin\leftmargini
    \topsep \z@ \@plus 1\p@ \@minus 1\p@
    \parsep \z@
    \itemsep \parsep}%
}

\newcommand\scriptsize{\@setfontsize\scriptsize\@viipt\@viiipt}
\newcommand\tiny{\@setfontsize\tiny\@vpt\@vipt}
\newcommand\large{\@setfontsize\large\@xiipt\@xivpt}
\newcommand\Large{\@setfontsize\Large\@xivpt{16}}
\newcommand\LARGE{\@setfontsize\LARGE\@xviipt{21}}
\newcommand\huge{\@setfontsize\huge\@xxpt\@xxvpt}
\newcommand\Huge{\@setfontsize\Huge\@xxvpt{30}}

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*\cal{\@fontswitch\relax\mathcal}
\DeclareRobustCommand*\mit{\@fontswitch\relax\mathnormal}

\ifprodtf \else
  \DeclareTextFontCommand\textsfi{\usefont{OT1}{cmss}{m}{sl}}
  \DeclareMathAlphabet\mathsfi            {OT1}{cmss}{m}{sl}
  \DeclareTextFontCommand\textsfb{\usefont{OT1}{cmss}{bx}{n}}
  \DeclareMathAlphabet\mathsfb            {OT1}{cmss}{bx}{n}
  \DeclareTextFontCommand\textsfbi{\usefont{OT1}{cmss}{m}{sl}}
  \DeclareMathAlphabet\mathsfbi            {OT1}{cmss}{m}{sl}
\fi

\setlength\oddsidemargin{33\p@}
\setlength\evensidemargin{33\p@}
\setlength\marginparwidth{2.0cm}
\setlength\marginparsep{10\p@}

\setlength\topmargin{33\p@}
\setlength\headheight{13\p@}
\setlength\headsep{4\p@}
\setlength\topskip{13\p@}
\setlength\footskip{\z@}

\setlength\textheight{46\baselineskip}
\addtolength\textheight{\topskip}
\setlength\textwidth{32pc}
\setlength\columnsep{10\p@}
\setlength\columnseprule{\z@}

\setlength\footnotesep{7\p@}
\setlength{\skip\footins}{9\p@ \@plus 3\p@}

\setlength\floatsep{\full@line \@plus \quarter@line \@minus 2\p@}
\setlength\textfloatsep{11\p@ \@plus \half@line \@minus 2\p@}
\setlength\intextsep{\half@line \@plus \quarter@line \@minus 2\p@}

\setlength\dblfloatsep{\floatsep}
\setlength\dbltextfloatsep{\textfloatsep}

\setlength\@fptop{\z@ \@plus 0fil}
\setlength\@fpsep{\full@line \@plus 0fil}
\setlength\@fpbot{\z@ \@plus 3fil}
\setlength\@dblfptop{\z@ \@plus 0fil}
\setlength\@dblfpsep{\full@line \@plus 0fil}
\setlength\@dblfpbot{\z@ \@plus 3fil}
\setlength\marginparpush{6\p@}

\setlength\parskip{\z@ \@plus .1\p@}
\setlength\parindent{1em}
\setlength\partopsep{\z@ \@plus 1\p@}
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\@beginparpenalty -\@lowpenalty
\@endparpenalty   -\@lowpenalty
\@itempenalty     -\@lowpenalty
\clubpenalty\z@
\widowpenalty\@M

\newif\iffirst@rt

\ifprodtf
  \newcommand\firstarticle{\global\first@rttrue}
  \newcommand\first@rthead{%
    \vbox{{\vbadness10000\hsize\textwidth
      {\leftskip 30\p@ \rightskip\z@ \parindent\z@
       \fontsize{22}{30}\normalfont\rmfamily
       \vspace{18\p@}%
       Mathematical\hskip10\p@ Proceedings\hskip10\p@ of\hskip10\p@ the\\
       Cambridge\hskip8\p@ Philosophical\hskip7\p@ Society\par}%
      \vskip 29\p@
      \hrule \@height .5\p@\vskip 2\p@ \hrule \@height .5\p@
      \vskip 4\p@
      {\fontsize{12}{12}\scshape
       \noindent Vol.\ \@volume\hfill \@pubmonth\ \@pubyear\hfill
         Part\ \@partno}%
      \vskip 4\p@
      \hrule \@height .5\p@\vskip 2\p@ \hrule \@height .5\p@
      \vskip 6\p@
      \hb@xt@\hsize{\@j@urnal\hfil\llap{\large\normalfont\rmfamily\thepage}}%
    }}%
  }
\else
  \let\firstarticle\relax
\fi

\newif\ifno@eqnreset
\newcommand\nosectioneqnreset{\global\no@eqnresettrue
  \renewcommand\theequation{\@arabic\c@equation}%
}

\newcommand\section{%
 \ifno@eqnreset
    \ifappendix \setcounter{equation}\z@\fi
  \else
    \setcounter{equation}\z@
  \fi
  \@startsection{section}{1}{\z@}
    {13\p@ \@plus 6.5\p@ \@minus 3.25\p@}
    {3\p@}
    {\normalsize\normalfont\itshape\centering}%
}

\newcommand\subsection{%
  \@startsection{subsection}{2}{\z@}
    {6.5\p@ \@plus 3.25\p@ \@minus 1.5\p@}
    {3\p@}
    {\normalsize\normalfont\itshape}%
}

\newcommand\subsubsection{%
  \@startsection{subsubsection}{3}{\z@}
    {6.5\p@ \@plus 3.25\p@ \@minus 1.5\p@}
    {3\p@}
    {\normalsize\normalfont\itshape\raggedright}%
}

\newcommand\paragraph{%
  \@startsection{paragraph}{4}{\z@}
    {6.5\p@ \@plus 3.25\p@ \@minus 1.5\p@}
    {-0.5em}
    {\normalsize\normalfont\itshape}%
}

\newcommand\subparagraph{}

\def\@seccntformat#1{% FROM LATEX.LTX
  {\normalfont\rmfamily\csname the#1\endcsname.\enskip}%
}

\def\@secappcntformat#1{%
  \ifappendix \appendixname~\else \normalfont\rmfamily\fi
  \csname the#1\endcsname\relax.%
  \ifx\contsofeight\@empty \else \enskip\fi
}

\def\@sect#1#2#3#4#5#6[#7]#8{% FROM LATEX.LTX
  \def\contsofeight{#8}%
  \ifnum #2>\c@secnumdepth
    \let\@svsec\@empty
  \else
    \refstepcounter{#1}%
    \ifnum #2>\@ne
      \protected@edef\@svsec{\@seccntformat{#1}\relax}%
    \else
      \protected@edef\@svsec{\@secappcntformat{#1}\relax}%
    \fi
  \fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
    \begingroup
      #6{%
        \@hangfrom{\hskip #3\relax\@svsec}%
          \interlinepenalty \@M #8\@@par}%
    \endgroup
    \csname #1mark\endcsname{#7}%
    \ifnum #2=\@ne
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
        \ifappendix \appendixname~\csname the#1\endcsname
        \else \protect\numberline{\csname the#1\endcsname}#7\fi
        \fi}%
    \else
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
        \protect\numberline{\csname the#1\endcsname}#7\fi}%
    \fi
  \else
    \def\@svsechd{%
      #6{\hskip #3\relax
      \@svsec #8}%
      \ifx\@empty\contsofeight \hskip -0.5em\fi
      \csname #1mark\endcsname{#7}%
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
          \protect\numberline{\csname the#1\endcsname}%
        \fi
        #7}}%
  \fi
  \@xsect{#5}}

\newif\ifappendix
\newcommand\appendixname{Appendix}

\newcommand\appendix{\par
  \setcounter{section}\z@
  \renewcommand\thesection{\@Alph\c@section}%
  \renewcommand\theequation{\thesection\,\@arabic\c@equation}%
  \global\appendixtrue
}

\setlength\leftmargini{30\p@}
\setlength\leftmarginii{18.15\p@}
\setlength\leftmarginiii{17.6\p@}
\setlength\leftmarginiv{19.9\p@}

\setlength\leftmargin{\leftmargini}
\setlength\labelsep{0.5em}
\setlength\labelwidth{\leftmargini}
\addtolength\labelwidth{-\labelsep}

\newcommand\makeRLlabel[1]{\rlap{{\normalfont\rmfamily #1}}\hss}
\newcommand\makeRRlabel[1]{\hss\llap{{\normalfont\rmfamily #1}}}

\def\@listI{\leftmargin\leftmargini
  \parsep \z@ \@plus 1\p@ \@minus 1\p@
  \topsep \z@ \@plus 1\p@ \@minus 1\p@
  \itemsep \z@ \@plus 1\p@ \@minus 1\p@
  \let\makelabel\makeRRlabel
}
\let\@listi\@listI
\@listi

\def\@listii{\leftmargin\leftmarginii
  \labelwidth\leftmarginii\advance\labelwidth-\labelsep
  \topsep \z@ \@plus 1\p@ \@minus 1\p@
  \parsep \z@
  \itemsep \parsep
  \let\makelabel\makeRRlabel
}

\def\@listiii{\leftmargin\leftmarginiii
  \labelwidth\leftmarginiii\advance\labelwidth-\labelsep
  \topsep \z@ \@plus 1\p@ \@minus 1\p@
  \parsep \z@
  \partopsep \z@
  \itemsep \parsep
  \let\makelabel\makeRRlabel
}

\def\@listiv{\leftmargin\leftmarginiv
  \labelwidth\leftmarginiv\advance\labelwidth-\labelsep
  \let\makelabel\makeRRlabel
}

\def\@listv{\leftmargin\leftmarginv
  \labelwidth\leftmarginv\advance\labelwidth-\labelsep
  \let\makelabel\makeRRlabel
}

\def\@listvi{\leftmargin\leftmarginvi
  \labelwidth\leftmarginvi\advance\labelwidth-\labelsep
  \let\makelabel\makeRRlabel
}

\renewenvironment{itemize} % FROM LATEX.LTX
  {\ifnum \@itemdepth >\thr@@ \@toodeep\else
     \advance\@itemdepth\@ne
     \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
     \expandafter
     \list
       \csname\@itemitem\endcsname
       {\topsep\half@line \@plus 2\p@ \@minus 2\p@
        \if@intheoremlike
          \edef\@ectr{\romannumeral\the\@itemdepth}%
          \expandafter
            \leftmargin=\csname leftmargin\@ectr\endcsname
          \labelsep 0.5em%
        \else
          \if@inproof
            \leftmargin=\leftmargini
            \labelsep 0.5em%
          \fi
        \fi
        \let\makelabel\makeRRlabel}%
   \fi}
  {\endlist}

\newcommand\labelitemi{$\m@th\bullet$}
\newcommand\labelitemii{\normalfont\bfseries --}
\newcommand\labelitemiii{$\m@th\ast$}
\newcommand\labelitemiv{$\m@th\cdot$}

\renewenvironment{enumerate} % FROM LATEX.LTX
  {\ifnum \@enumdepth >\thr@@ \@toodeep\else
     \advance\@enumdepth\@ne
     \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
   \fi
   \@ifnextchar [{\@enumeratetwo}{\@enumerateone}}
  {\endlist}

\def\@enumeratetwo[#1]{%
  \expandafter
  \list
    \csname label\@enumctr\endcsname
    {\settowidth\labelwidth{\normalfont\rmfamily #1}%
     \labelsep 0.5em%
     \leftmargin\labelwidth \advance\leftmargin\labelsep
     \usecounter{\@enumctr}%
     \let\makelabel\makeRRlabel}%
}

\def\@enumerateone{%
  \expandafter
  \list
    \csname label\@enumctr\endcsname
    {\usecounter{\@enumctr}%
     \if@intheoremlike
       \edef\@ectr{\romannumeral\the\@enumdepth}%
       \expandafter
         \leftmargin=\csname leftmargin\@ectr\endcsname
       \labelsep 0.5em%
     \else
       \if@inproof
         \leftmargin=\leftmargini
         \labelsep 0.5em%
       \fi
     \fi
     \let\makelabel\makeRRlabel}%
}

\newcommand\labelenumi  {\theenumi}
\newcommand\labelenumii {\theenumii}
\newcommand\labelenumiii{\theenumiii}
\newcommand\labelenumiv {\theenumiv}

\renewcommand\theenumi  {(\@roman\c@enumi)}
\renewcommand\theenumii {(\@alph\c@enumii)}
\renewcommand\theenumiii{(\@arabic\c@enumiii)}
\renewcommand\theenumiv {(\@Alph\c@enumiv)}

\renewcommand\p@enumii {\theenumi}
\renewcommand\p@enumiii{\theenumi\theenumii}
\renewcommand\p@enumiv {\p@enumiii\theenumiii}

\newcommand*\descriptionlabel[1]{\hspace\labelsep \normalfont\bfseries #1}

\newenvironment{description}
  {\list{}{\labelwidth\z@ \labelsep 0.5em%
    \leftmargin\parindent \itemindent-\leftmargin
    \let\makelabel\descriptionlabel}}
  {\endlist}

\newenvironment{verse}
  {\let\\\@centercr
   \list{}{\itemsep\z@
     \itemindent -\parindent
     \listparindent \itemindent
     \leftmargin \parindent
     \rightmargin\leftmargin
     \advance\leftmargin\parindent}\item[]}
  {\endlist}

\newenvironment{quotation}
  {\list{}{\listparindent\parindent
     \itemindent\listparindent
     \leftmargin\parindent \rightmargin\leftmargin
     \parsep \z@ \@plus 1\p@}\item[]\small\normalfont}
  {\endlist}

\let\quote\quotation
\let\endquote\endquotation

\newcommand\maketitle{\par
  \begingroup
    \newpage
    \global\@topnum\z@
    \gdef\@firstpage{\the\c@page}%
    \def\thefootnote{\mbox{$\@fnsymbol\c@footnote$}}
    \@maketitle
    \iffirst@rt
      \thispagestyle{empty}%
    \else
      \thispagestyle{titlepage}%
    \fi
    \@thanks
  \endgroup
  \global\numfootnotestrue
  \setcounter{footnote}\z@
  \global\let\@maketitle\relax
  \global\let\@thanks\@empty
  \global\let\@title\@empty
  \global\let\@author\@empty
  \global\let\maketitle\relax
  \global\let\thanks\relax
  \vskip 19.5\p@ \@plus \half@line\relax
}

\renewcommand\and{{\normalfont\scshape and}}
\let\nobreakand\relax
\let\nextauthor\relax
\let\addressbreak\relax

\def\e@bat{\end{author@tabular}\\[8\p@]\begin{author@tabular}[t]{@{}c@{}}}

\def\@maketitle{\newpage
  \iffirst@rt \first@rthead\fi
  \vspace*{26\p@}%
  {\parindent \z@\centering\sloppy
    {\titlesize\normalfont\bfseries \strut\@title\par}%
    \vskip 10\p@
    {\def\and{\e@bat{\normalfont\scshape and}}%
     \def\nobreakand{{\normalfont\scshape and}}%
     \let\nextauthor\e@bat
     \let\addressbreak\author@tabularcrnospace
     \authorsize\normalfont
     \begin{author@tabular}[t]{@{}c@{}}{\normalfont\scshape By}\enskip\@author
     \end{author@tabular}\par}%
    \vskip 10\p@
    ({\normalfont\itshape \@receivedline})%
    \par}%
}

\newcommand\corrigendum{CORRIGENDUM\\[15pt]\strut}
\newcommand\abstractrule{\par
  \addvspace{6\p@ \@plus 2\p@}%
  \centerline{%
    \ifprodtf
      \@ifundefined{opiepsfloaded}
        {\@latex@error{Please add \noexpand\usepackage{opiepsf}
         to your document}{You need the 'opiepsf' package to get the
         correct abstract rule.}\rule{70\p@}{2\p@}}
        {\epsfbox{\opifigpath psplogo1}}%
    \else
      \rule{70\p@}{2\p@}%
    \fi}%
  \par\addvspace{13\p@ \@plus 3\p@}%
}

\newenvironment{abstract}
  {\section*{Abstract}\normalsize\normalfont}
  {\abstractrule}

\mark{{}{}}
\renewcommand\author{\@ifnextchar [{\@authortwo}{\@authorone}}
\def\@author{\mbox{}}

\def\@authortwo[#1]#2{\gdef\@author{#2}\gdef\@shortauthor{#1}}
\def\@authorone#1{\gdef\@author{#1}\gdef\@shortauthor{#1}}

\newcommand\shortauthor[1]{\gdef\@shortauthor{#1}}
\def\@shortauthor{\@author}

\renewcommand\title{\@ifnextchar [{\@titletwo}{\@titleone}}
\def\@title{\mbox{}}

\def\@titleone#1{\gdef\@title{#1}\gdef\@shorttitle{#1}}
\def\@titletwo[#1]#2{\gdef\@title{#2}\gdef\@shorttitle{#1}}

\newcommand\shorttitle[1]{\gdef\@shorttitle{#1}}
\def\@shorttitle{\@title}

\newcommand\volume[1]{\gdef\@volume{#1}}
\def\@volume{000}

\def\@firstpage{000}

\newcommand\pubyear[1]{\def\@pubyear{#1}}
\def\@pubyear{0000}

\newcommand\receivedline[1]{\def\@receivedline{#1}}
\def\@receivedline{Received\ \ \ }

\newcommand\partno[1]{\def\@partno{#1}}
\def\@partno{0}

\newcommand\pubmonth[1]{\def\@pubmonth{#1}}
\def\@pubmonth{Month}

\def\ps@headings{%
  \def\@evenhead{\large\normalfont\scshape
        \rlap{\normalfont\rmfamily\thepage}\hss\@shortauthor\hss}%
  \def\@oddhead{\large\normalfont\itshape
        \hss\@shorttitle\hss\llap{\normalfont\rmfamily\thepage}}%
  \let\@evenfoot\@empty
  \let\@oddfoot\@empty
  \def\sectionmark##1{\markboth{##1}{}}%
  \def\subsectionmark##1{\markright{##1}}%
  \let\@mkboth\markboth
}

\def\ps@myheadings{\ps@headings}

\def\@j@urnal{%
  \vbox to 5.5\p@{\noindent\normalfont\catchlinesize
    \parbox[t]{4in}{%
      \ifprodtf
        {\itshape Math.\ Proc.\ Camb.\ Phil.\ Soc.}
        (\@pubyear), {\bfseries\@volume}, \@firstpage\\
        {\itshape Printed in the United Kingdom\quad
        \copyright\ {\upshape\@pubyear}\ Cambridge Philosophical Society}%
      \else
        {\itshape Under consideration for publication in
          Math.\ Proc.\ Camb.\ Phil.\ Soc.}\\
        {\ \ }%
      \fi
    \vss}%
  }%
}

\def\ps@titlepage{\leftskip\z@
  \def\@evenhead{\@j@urnal \hfil\llap{\large\normalfont\rmfamily\thepage}}%
  \def\@oddhead{\@j@urnal \hfil\llap{\large\normalfont\rmfamily\thepage}}%
  \let\@evenfoot\@empty
  \let\@oddfoot\@empty
  \let\sectionmark\@gobble
  \let\subsectionmark\@gobble
  \let\@mkboth\@gobbletwo
}

\let\@@cdot=\cdot
\def\thm@app@code{\ifappendix \def\cdot{ }\fi}
\def\rst@cdot{\ifappendix \let\cdot\@@cdot\fi}

\def\@thm#1#2{% FROM LATEX.LTX
  \thm@app@code \refstepcounter{#1}\rst@cdot
  \@ifnextchar[{\@ythm{#1}{#2}}{\@xthm{#1}{#2}}%
}

\newif\if@intheoremlike

\def\@xnthm#1#2[#3]{% FROM LATEX.LTX
\expandafter\@ifdefinable\csname #1\endcsname
  {\@definecounter{#1}\@newctr{#1}[#3]%
   \expandafter\xdef\csname the#1\endcsname{\expandafter\noexpand
   \csname the#3\endcsname \@thmcountersep \@thmcounter{#1}}%
   \global\@namedef{#1}{\@thm{#1}{#2}}%
   \global\@namedef{#1*}{\@thmstar{#1}{#2}}%
   \global\@namedef{end#1}{\@endtheorem}%
   \global\@namedef{end#1*}{\@endthmstar}}%
}

\def\@ynthm#1#2{% FROM LATEX.LTX
\expandafter\@ifdefinable\csname #1\endcsname
  {\@definecounter{#1}%
   \expandafter\xdef\csname the#1\endcsname{\@thmcounter{#1}}%
   \global\@namedef{#1}{\@thm{#1}{#2}}%
   \global\@namedef{#1*}{\@thmstar{#1}{#2}}%
   \global\@namedef{end#1}{\@endtheorem}%
   \global\@namedef{end#1*}{\@endthmstar}}%
}

\def\@othm#1[#2]#3{% FROM LATEX.LTX
  \@ifundefined{c@#2}{\@nocounterr{#2}}%
    {\expandafter\@ifdefinable\csname #1\endcsname
    {\global\@namedef{the#1}{\@nameuse{the#2}}%
     \global\@namedef{#1}{\@thm{#2}{#3}}%
     \global\@namedef{#1*}{\@thmstar{#2}{#3}}%
     \global\@namedef{end#1}{\@endtheorem}%
     \global\@namedef{end#1*}{\@endthmstar}}}%
}

\newif\ifrembrks
\newcommand\removebrackets{\rembrkstrue}

\newif\ifrevthm
\newcommand\reversetheorems{\revthmtrue}

\def\thm@body{\topsep\half@line \@plus 2\p@
  \leftmargin\z@ \itemindent\parindent
  \labelsep\z@ \labelwidth\z@ \listparindent\parindent
}

\def\@begintheorem#1#2{\@intheoremliketrue % FROM LATEX.LTX
  \list{}{\thm@body}%
  \item[{\thm@app@code\normalfont\scshape
         \ifrevthm #2.\ #1.\else #1\ #2.\fi}]%
    \normalfont\itshape\enskip
}

\def\@opargbegintheorem#1#2#3{\@intheoremliketrue % FROM LATEX.LTX
  \list{}{\thm@body}%
  \item[{\thm@app@code\normalfont\scshape
         \ifrevthm #2.\ #1\ \else #1\ #2\ \fi}%
    {\normalfont\rmfamily \ifrembrks #3\global\rembrksfalse\else (#3)\fi.}]%
  \normalfont\itshape\enskip
}

\def\@thmcountersep{$\cdot$}% FROM LATEX.LTX
\def\@endtheorem{\endlist\par\@doendpe\@intheoremlikefalse}% FROM LATEX.LTX

\def\@thmstar#1#2{\@ifnextchar[{\@ythmstar{#1}{#2}}{\@xthmstar{#1}{#2}}}
\def\@xthmstar#1#2{\@beginthmstar{#2}{\csname the#1\endcsname}\ignorespaces}
\def\@ythmstar#1#2[#3]{\@opargbeginthmstar{#2}{\csname the#1\endcsname}{#3}%
  \ignorespaces}

\def\@thmstarcounter#1{{}}
\def\@thmstarcountersep{{}}

\def\@beginthmstar#1#2{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[{\normalfont\scshape #1.}]\normalfont\itshape\enskip
}

\def\@opargbeginthmstar#1#2#3{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[{\normalfont\scshape #1\ {\normalfont\rmfamily
         \ifrembrks #3\global\rembrksfalse\else (#3)\fi.}}]%
  \normalfont\itshape\enskip
}

\def\@endthmstar{\endlist\par\@doendpe\@intheoremlikefalse}

\newcommand\newnumbered[1]{\@ifnextchar[{\@oexmpl{#1}}{\@nexmpl{#1}}}
\def\@nexmpl#1#2{\@ifnextchar[{\@xnexmpl{#1}{#2}}{\@ynexmpl{#1}{#2}}}

\def\@xnexmpl#1#2[#3]{%
\expandafter\@ifdefinable\csname #1\endcsname
  {\@definecounter{#1}\@newctr{#1}[#3]%
   \expandafter\xdef\csname the#1\endcsname{\expandafter\noexpand
   \csname the#3\endcsname \@exmplcountersep \@exmplcounter{#1}}%
   \global\@namedef{#1}{\@exmpl{#1}{#2}}%
   \global\@namedef{#1*}{\@exmplstar{#1}{#2}}%
   \global\@namedef{end#1}{\@endexample}%
   \global\@namedef{end#1*}{\@endexmplstar}}%
}

\def\@ynexmpl#1#2{%
\expandafter\@ifdefinable\csname #1\endcsname
  {\@definecounter{#1}%
   \expandafter\xdef\csname the#1\endcsname{\@exmplcounter{#1}}%
   \global\@namedef{#1}{\@exmpl{#1}{#2}}%
   \global\@namedef{#1*}{\@exmplstar{#1}{#2}}%
   \global\@namedef{end#1}{\@endexample}%
   \global\@namedef{end#1*}{\@endexmplstar}}%
}

\def\@oexmpl#1[#2]#3{%
  \@ifundefined{c@#2}{\@nocounterr{#2}}%
    {\expandafter\@ifdefinable\csname #1\endcsname
    {\global\@namedef{the#1}{\@nameuse{the#2}}%
     \global\@namedef{#1}{\@exmpl{#2}{#3}}%
     \global\@namedef{#1*}{\@exmplstar{#2}{#3}}%
     \global\@namedef{end#1}{\@endexample}
     \global\@namedef{end#1*}{\@endexmplstar}}}%
}

\def\@exmpl#1#2{\thm@app@code \refstepcounter{#1}\rst@cdot
  \@ifnextchar[{\@yexmpl{#1}{#2}}{\@xexmpl{#1}{#2}}%
}

\def\@xexmpl#1#2{\@beginexample{#2}{\csname the#1\endcsname}\ignorespaces}
\def\@yexmpl#1#2[#3]{\@opargbeginexample{#2}{\csname the#1\endcsname}{#3}%
  \ignorespaces}

\def\@beginexample#1#2{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[\ifrevthm
           {\thm@app@code\normalfont\rmfamily #2.\ }%
           {\normalfont\itshape #1.}%
         \else
           {\normalfont\itshape #1}\ %
           {\thm@app@code\normalfont\rmfamily #2.}%
         \fi]\enskip
}

\def\@opargbeginexample#1#2#3{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[\ifrevthm
          {\thm@app@code\normalfont\rmfamily #2.\ %
           {\normalfont\itshape #1}\ \ifrembrks #3\else (#3)\fi.}%
        \else
          {\normalfont\itshape #1}\ %
          {\thm@app@code\normalfont\rmfamily #2\ \ifrembrks #3\else (#3)\fi.}%
        \fi]\global\rembrksfalse\enskip
}

\def\@endexample{\endlist\par\@doendpe\@intheoremlikefalse}
\def\@exmplcounter#1{\noexpand\arabic{#1}}
\def\@exmplcountersep{$\cdot$}

\def\@exmplstar#1#2{\@ifnextchar[{\@yexmplstar{#1}{#2}}{\@xexmplstar{#1}{#2}}}
\def\@xexmplstar#1#2{\@beginexmplstar{#2}{\csname the#1\endcsname}%
  \ignorespaces}

\def\@yexmplstar#1#2[#3]{\@opargbeginexmplstar{#2}{\csname the#1\endcsname}%
  {#3}\ignorespaces}

\def\@exmplstarcounter#1{{}}
\def\@exmplstarcountersep{{}}

\def\@beginexmplstar#1#2{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[{\normalfont\itshape #1.}]\enskip
}

\def\@opargbeginexmplstar#1#2#3{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[{\normalfont\itshape #1}\ {\normalfont\rmfamily
         \ifrembrks #3\global\rembrksfalse\else (#3)\fi.}]\enskip
}

\def\@endexmplstar{\endlist\par\@doendpe\@intheoremlikefalse}

\newcommand\newunnumbered[1]{\@ifnextchar[{\@oack{#1}}{\@nack{#1}}}
\def\@nack#1#2{\@ifnextchar[{\@xnack{#1}{#2}}{\@ynack{#1}{#2}}}

\def\@xnack#1#2[#3]{%
\expandafter\@ifdefinable\csname #1\endcsname
  {\global\@namedef{#1}{\@ack{#1}{#2}}%
   \global\@namedef{end#1}{\@endack}}%
}

\def\@ynack#1#2{%
\expandafter\@ifdefinable\csname #1\endcsname
  {\global\@namedef{#1}{\@ack{#1}{#2}}%
   \global\@namedef{end#1}{\@endack}}%
}

\def\@oack#1[#2]#3{%
  \@ifundefined{c@#2}{\@nocounterr{#2}}%
    {\expandafter\@ifdefinable\csname #1\endcsname
    {\global\@namedef{the#1}{\@nameuse{the#2}}%
     \global\@namedef{#1}{\@ack{#2}{#3}}%
     \global\@namedef{end#1}{\@endack}}}%
}

\def\@ack#1#2{\@ifnextchar[{\@yack{#1}{#2}}{\@xack{#1}{#2}}}
\def\@xack#1#2{\@beginack{#2}{\csname the#1\endcsname}\ignorespaces}
\def\@yack#1#2[#3]{\@opargbeginack{#2}{\csname the#1\endcsname}{#3}%
  \ignorespaces}

\def\@ackcounter#1{{}}
\def\@ackcountersep{{}}

\def\@beginack#1#2{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[{\normalfont\itshape #1.}]\enskip
}

\def\@endack{\endlist\par\@doendpe\@intheoremlikefalse}

\def\@opargbeginack#1#2#3{\@intheoremliketrue
  \list{}{\thm@body}%
  \item[{\normalfont\itshape #1}\ {\normalfont\rmfamily
         \ifrembrks #3\global\rembrksfalse\else (#3)\fi.}]\enskip
}

\newif\if@inproof

\newenvironment{proof}
  {\@ifnextchar[{\@oprf}{\@nprf}}
  {\unskip\hskip 1pc\nolinebreak\proofbox
   \endlist\@doendpe\@inprooffalse}

\newenvironment{proof*}
  {\@ifnextchar[{\@oprf}{\@nprf}}
  {\endlist\@doendpe\@inprooffalse}

\ifprodtf
  \newcommand\proofbox{\ensuremath{\CUPproofbox}\relax}
\else 
  \newsavebox{\proofsavebox}
  \sbox{\proofsavebox}
    {\unitlength 1pt\begin{picture}(6.5,6.5)%
     \put(0,0){\framebox(6.5,6.5){}}\end{picture}}
  \newcommand\proofbox{\usebox{\proofsavebox}\relax}
\fi

\newcommand\mathproofbox{\rlap{\quad\proofbox}}

\def\@oprf[#1]{\@inprooftrue
  \list{}{\thm@body}%
  \item[{\normalfont\itshape #1}]\enskip\ignorespaces
}

\def\@nprf{\@inprooftrue
  \list{}{\thm@body}%
  \item[{\normalfont\itshape Proof.}]\enskip\ignorespaces
}

\setlength\arraycolsep{5\p@}
\setlength\tabcolsep{6\p@}
\setlength\arrayrulewidth{.5\p@}
\setlength\doublerulesep{1.5\p@}

\setlength\tabbingsep{\labelsep}
\setlength{\skip\@mpfootins}{1\p@ \@plus 1\p@}

\setlength\fboxsep{3\p@}
\setlength\fboxrule{\arrayrulewidth}

\setcounter{secnumdepth}{3}

\newcounter{section}
\newcounter{subsection}[section]
\newcounter{subsubsection}[subsection]
\renewcommand\thesection       {\@arabic\c@section}
\renewcommand\thesubsection    {\thesection$\cdot$\@arabic\c@subsection}
\renewcommand\thesubsubsection {\thesubsection$\cdot$\@arabic\c@subsubsection}

\newcommand\@pnumwidth{1.55em}
\newcommand\@tocrmarg {2.55em}
\newcommand\@dotsep{4.5}
\setcounter{tocdepth}{2}

\def\@dottedtocline#1#2#3#4#5{% FROM LATEX.LTX
  \ifnum #1>\c@tocdepth \else
    \vskip \z@ \@plus.2\p@
    {\leftskip #2\relax \rightskip \@tocrmarg \parfillskip -\rightskip
     \parindent #2\relax\@afterindenttrue
     \interlinepenalty\@M
     \leavevmode
     \@tempdima #3\relax
     \advance\leftskip \@tempdima \null\hskip -\leftskip
     {#4}\nobreak
     \leaders\hbox{$\m@th
        \mkern \@dotsep mu\hbox{\phantom{.}}\mkern \@dotsep
        mu$}\hfill
     \nobreak
     \hb@xt@\@pnumwidth{\hfil\normalfont \normalcolor #5}%
     \par}%
  \fi
}

\newcommand\contentsname{Contents}

\newcommand\tableofcontents{%
  \section*{\contentsname}%
  \@starttoc{toc}%
  \par\vspace{\half@line}%
}

\newcommand*\l@section[2]{%
  \addpenalty{\@secpenalty}%
  \@tempdima 1.5em
  \begingroup
    \parindent \z@ \rightskip \@pnumwidth
    \parfillskip -\@pnumwidth
    \normalfont\rmfamily\leavevmode
    \advance\leftskip\@tempdima
    \hskip -\leftskip
    #1\nobreak\hfil \nobreak\hb@xt@\@pnumwidth{\hss #2}\par
  \endgroup
}

\newcommand*\l@subsection{\@dottedtocline{2}{1.5em}{2.3em}}
\newcommand*\l@subsubsection{\@dottedtocline{3}{3.8em}{3.2em}}

\newcommand\listfigurename{List of Figures}

\newcommand\listoffigures{%
  \section*{\listfigurename}%
  \@starttoc{lof}%
  \par\vspace{\half@line}%
}

\newcommand*\l@figure{\@dottedtocline{1}{1.5em}{2.3em}}

\newcommand\listtablename{List of Tables}

\newcommand\listoftables{%
  \section*{\listtablename}%
  \@starttoc{lot}%
  \par\vspace{\half@line}%
}

\let\l@table\l@figure

\DeclareRobustCommand*\upref[1]{\textup{(\ref{#1})}}
\def\upnbref{\ref}

\def\@setref#1#2#3{% FROM LATEX.LTX
  \ifx#1\relax
   \protect\G@refundefinedtrue
   \nfss@text{\reset@font\bfseries ??}%
   \@latex@warning{Reference `#3' on page \thepage \space
             undefined}%
  \else
   \protect\textup{\expandafter#2#1\null}%
  \fi}

\newif\ifnobr@cket
\def\upcite{\cite}
\DeclareRobustCommand\nbcite{\nobr@ckettrue\cite}

\def\@citex[#1]#2{% FROM LATEX.LTX
  \let\@citea\@empty
  \@cite{\@for\@citeb:=#2\do
    {\@citea\def\@citea{{\normalfont\rmfamily ,}\penalty\@m\ }%
     \edef\@citeb{\expandafter\@firstofone\@citeb}%
     \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
     \@ifundefined{b@\@citeb}{\mbox{\reset@font\bfseries ?}%
       \G@refundefinedtrue
       \@latex@warning
         {Citation `\@citeb' on page \thepage \space undefined}}%
       {\hbox{\csname b@\@citeb\endcsname}}}}{#1}}

\def\@cite#1#2{% FROM LATEX.LTX
  \ifnobr@cket\else {\upshape[}\fi
  {\normalfont\bfseries #1\if@tempswa \normalfont\rmfamily, #2\fi}%
  \ifnobr@cket\nobr@cketfalse\else {\upshape]}\fi
}

\newcommand\refname{References}

\newcommand\bibheading{%
  \edef\up@ref@name{\uppercase{\refname}}%
  \section*{\small\normalfont\rmfamily\up@ref@name}%
}

\renewcommand\@biblabel[1]{[{\normalfont\bfseries #1}]}% FROM LATEX.LTX

\newenvironment{thebibliography}[1]
  {\bibheading
   \small\normalfont\rmfamily
   \addcontentsline{toc}{section}{\refname}%
   \list{\@biblabel{\@arabic\c@enumiv}}%
     {\settowidth\labelwidth{\@biblabel{#1}}%
      \labelsep 0.5em%
      \leftmargin \labelwidth \advance\leftmargin \labelsep
      \advance\leftmargin 1em%
      \itemsep \z@
      \itemindent 0.5em%
      \advance\itemindent -\leftmargin
      \advance\itemindent \labelwidth
      \usecounter{enumiv}%
      \let\p@enumiv\@empty
      \renewcommand\theenumiv{\@arabic\c@enumiv}%
      \let\makelabel\makeRRlabel}%
   \parindent\z@
   \parskip\z@ \@plus .1\p@\relax
   \sloppy\clubpenalty4000\widowpenalty4000
   \sfcode`\.\@m}
  {\def\@noitemerr
   {\@latex@warning{Empty `thebibliography' environment}}%
   \endlist}

\newcommand\bibname{\def\and{{\normalfont\rmfamily and }}%
                    \normalfont\scshape}%
\newcommand\newblock{\hskip .11em\@plus.33em\@minus.07em}

\newcommand\indexname{Index}

\newenvironment{theindex}
  {\section*{\indexname}%
   \addcontentsline{toc}{section}{\indexname}%
   \footnotesize\normalfont
   \parindent\z@
   \parskip\z@ \@plus .1\p@\relax
   \let\item\@idxitem}
  {\par}

\newcommand\@idxitem{\par\hangindent 1pc}
\newcommand\subitem {\@idxitem \hspace*{1pc}}
\newcommand\subsubitem{\@idxitem \hspace*{1pc}}
\newcommand\indexspace{\par\vskip\baselineskip \relax}

\renewcommand\footnoterule{\kern-3\p@ \hrule \@width\z@ \kern 2.6\p@}

\let\realfootnotetext\footnotetext
\def\nfootnotetext{\global\fofootnotetrue\realfootnotetext}

\renewcommand\thanks[1]{\footnotemark % FROM LATEX.LTX
  \protected@xdef\@thanks{\@thanks
    \iffofootnote \protect\nfootnotetext\else \protect\footnotetext\fi
    [\the\c@footnote]{#1}}%
  \global\fofootnotefalse
}

\newif\ifnumfootnotes
\newif\iffofootnote
\newcommand\fulloutfootnote{\global\fofootnotetrue}

\newcommand\@makefntext[1]{%
  \def\the@footn@tes{\ifnumfootnotes $^{\@thefnmark}$\else $\@thefnmark$\fi}%
  \setbox\@tempboxa\hbox{#1}%
  \parindent 1em\noindent
  \iffofootnote
    \hb@xt@ 1.5em{\hss\the@footn@tes}%
    \global\fofootnotefalse
  \else
    \ifdim\wd\@tempboxa>\textwidth
      \hb@xt@ 1.5em{\hss\the@footn@tes}%
    \else
      \centering\the@footn@tes
    \fi
  \fi
  \enskip \normalfont\rmfamily #1%
}

\renewcommand\@makefnmark{\hb@xt@ \z@{%
  \ifnumfootnotes $^{\@thefnmark}$\else $\@thefnmark$\fi\hss}%
}

\renewcommand\thefootnote{\@arabic\c@footnote}% FROM LATEX.LTX
\renewcommand\thempfootnote{\mathrm{\@alph\c@mpfootnote}}% FROM LATEX.LTX

% FROM LATEX.LTX
\def\@fnsymbol#1{\ensuremath{\ifcase#1\or \dagger\or \ddagger\or
  \mathchar "278\or \|\or \mathchar "27B\or \dagger\dagger\or
  \ddagger\ddagger\or \mathchar "278\mathchar "278\or \|\|\or
  \mathchar "27B\mathchar "27B\or \else\@ctrerr\fi}%
}

\setcounter{topnumber}{2}
\renewcommand\topfraction{.9}
\setcounter{bottomnumber}{1}
\renewcommand\bottomfraction{.9}
\setcounter{totalnumber}{3}
\renewcommand\textfraction{.1}
\renewcommand\floatpagefraction{.75}
\setcounter{dbltopnumber}{2}
\renewcommand\dbltopfraction{.9}
\renewcommand\dblfloatpagefraction{.75}

\newif\ifrem@fullpt
\newcommand\removefullpoint{\global\rem@fullpttrue}

\newif\ifbot@fig
\newenvironment{bottomfigure}{\def\fps@figure{b}%
  \setcounter{bottomnumber}{1}%
  \global\bot@figtrue
  \@float{figure}\fstyle@figure}
  {\end@float}

\long\def\@makecaption#1#2{%
  \ifbot@fig \rule{\textwidth}{.25pt}\fi
  \ifint@ble \vskip\half@line \else \vskip\quarter@line\fi
  \setbox\@tempboxa\hbox{#2}%
  \def\@xtra{\ifdim\wd\@tempboxa>\z@ \ifrem@fullpt\else .\enskip\fi\fi}%
  \setbox\@tempboxa\hbox{#1\@xtra #2}%
  \ifdim\wd\@tempboxa>\tw@\textwidth
    {\let\centering\relax #1\@xtra #2\par}%
  \else
    #1\@xtra #2\par
  \fi
  \ifint@ble \vskip 2.5\p@\vskip\z@ \int@blefalse\fi
  \global\rem@fullptfalse
  \global\bot@figfalse
}

\newcounter{table}
\renewcommand\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{1}
\def\ext@table{lot}
\newcommand\tablename{Table}
\def\fnum@table{\tablename~\thetable}

\def\fstyle@table{\footnotesize\normalfont\rmfamily}
\def\fjust@table{\centering}
\def\fcapjust@table{\centering\sloppy}
\def\fcapsize@table{\normalfont\rmfamily}
\def\fcapstyle@table{\normalfont\itshape}

\newif\ifint@ble
\newenvironment{table}
  {\let\@tabarray\c@tabarray
   \let\@tarray\c@tarray
   \let\@ttarray\c@ttarray
   \let\t@barray\ct@barray
   \int@bletrue
   \@float{table}}
  {\end@float}

\newenvironment{table*}{\int@bletrue\@dblfloat{table}}{\end@dblfloat}

\newcounter{figure}
\renewcommand\thefigure{\@arabic\c@figure}
\def\fps@figure{tbp}
\def\ftype@figure{2}
\def\ext@figure{lof}
\newcommand\figurename{Fig.}
\def\fnum@figure{\figurename~\thefigure}

\def\fstyle@figure{\footnotesize\normalfont\rmfamily}
\def\fjust@figure{\centering}
\def\fcapjust@figure{\centering\sloppy}
\def\fcapsize@figure{\footnotesize\normalfont\rmfamily}
\def\fcapstyle@figure{\footnotesize\normalfont\rmfamily}

\newenvironment{figure}{\@float{figure}}{\end@float}
\newenvironment{figure*}{\@dblfloat{figure}}{\end@dblfloat}

\newcommand\addtoysize{3pt}

\long\def\@caption#1[#2]#3{\par\addcontentsline{\csname % FROM LATEX.LTX
  ext@#1\endcsname}{#1}{\protect\numberline{\csname
  the#1\endcsname}{\ignorespaces #2}}\begingroup
  \@parboxrestore
  \normalsize
  \@makecaption{\csname fcapjust@#1\endcsname
                \csname fcapsize@#1\endcsname
                \csname fnum@#1\endcsname}%
               {\csname fcapstyle@#1\endcsname \ignorespaces #3}\par
  \endgroup
}

\def\@xfloat #1[#2]{% FROM LATEX.LTX
  \def\@captype {#1}%
  \def\@fps {#2}%
  \@onelevel@sanitize \@fps
  \def \reserved@b {!}%
  \ifx \reserved@b \@fps
    \@fpsadddefault
  \else
    \ifx \@fps \@empty
      \@fpsadddefault
    \fi
  \fi
  \ifhmode \@bsphack\@floatpenalty-\@Mii \else \@floatpenalty-\@Miii\fi
  \ifinner
    \@parmoderr\@floatpenalty\z@
  \else
    \@next\@currbox\@freelist
      {%
       \@tempcnta \sixt@@n
       \expandafter \@tfor \expandafter \reserved@a
         \expandafter :\expandafter =\@fps
         \do
          {%
           \if \reserved@a h%
             \ifodd \@tempcnta
             \else
               \advance \@tempcnta \@ne
             \fi
           \fi
           \if \reserved@a t%
             \@setfpsbit \tw@
           \fi
           \if \reserved@a b%
             \@setfpsbit 4%
           \fi
           \if \reserved@a p%
             \@setfpsbit 8%
           \fi
           \if \reserved@a !%
             \ifnum \@tempcnta>15
               \advance\@tempcnta -\sixt@@n\relax
             \fi
           \fi
           }%
       \@tempcntb \csname ftype@\@captype \endcsname
       \multiply \@tempcntb \@xxxii
       \advance \@tempcnta \@tempcntb
       \global \count\@currbox \@tempcnta
       }%
    \@fltovf
  \fi
  \global \setbox\@currbox
    \color@vbox
      \normalcolor
      \vbox \bgroup
        \hsize\columnwidth \@parboxrestore
        \@floatboxreset
        \csname fstyle@\@captype\endcsname
        \csname fjust@\@captype\endcsname
}

\def\author@tabular{\def\@halignto{}\@authortable}
\let\endauthor@tabular\endtabular
\def\author@tabularcr{{\ifnum0=`}\fi
  \@xtabularcr[3.5\p@]\normalfont\itshape\ignorespaces}
\def\author@tabularcrnospace{{\ifnum0=`}\fi
  \@xtabularcr[\z@]\normalfont\itshape\ignorespaces}
\def\@authortable{\leavevmode \hbox \bgroup $\let\@acol\@tabacol
  \let\@classz\@tabclassz
  \let\@classiv\@tabclassiv
  \let\\\author@tabularcr
  \let\nextaddress\author@tabularcrnospace
  \@tabarray
}

\let\oldtabular\tabular
\let\endoldtabular\endtabular

\renewenvironment{tabular} % FROM LATEX.LTX
  {\noindent
   \let\@tabarray\c@tabarray
   \let\@tarray\c@tarray
   \let\@ttarray\c@ttarray
   \let\t@barray\ct@barray
   \def\@halignto{to \textwidth}%
   \doublerulesep \z@
%
   \def\hline{\noalign{\ifnum0=`}\fi
     \addvspace{2\p@} \hrule \@height \arrayrulewidth \addvspace{4\p@}%
     \futurelet \@tempa\@xhline}%
%
   \def\@xhline{\ifx\@tempa\hline
     \vskip -4\p@ \vskip \doublerulesep\fi
     \ifnum0=`{\fi}}%
%
   \def\@arrayrule{\@addtopreamble{%
     \hskip -.5\arrayrulewidth \hskip .5\arrayrulewidth}}%
%
   \tabskip=\tabcolsep \@plus 1fil\@tabular}
  {\endoldtabular}

\def\c@tabarray{\@ifnextchar[{\@tarray}{\@ttarray}}
\def\c@tarray[#1]#2{\t@barray[#1]{@{\tabskip=2\tabcolsep \@plus 3\p@} #2}}
\def\c@ttarray#1{\t@barray[c]{@{\tabskip=2\tabcolsep \@plus 3\p@} #1}}
\def\ct@barray[#1]#2{%
  \setbox\@arstrutbox\hbox{%
    \vrule \@height\arraystretch \ht\strutbox
    \@depth\arraystretch \dp\strutbox \@width\z@}%
  \@mkpream{#2}\edef\@preamble{%
    \halign \noexpand\@halignto \bgroup
      \tabskip\z@ \@arstrut \@preamble \tabskip=\tabcolsep \@plus 1fil
      \cr
  }%
  \let\@startpbox\@@startpbox \let\@endpbox\@@endpbox
  \if #1t\vtop \else \if#1b\vbox \else \vcenter \fi\fi
  \bgroup \let\par\relax
  \let\@sharp##
  \let\protect\relax \lineskip\z@\baselineskip\z@\@preamble
}

\newcommand\resetequationon[1]{\@addtoreset{equation}{#1}}
\newcommand\equationformat[1]{\renewcommand\theequation{#1}}
\equationformat{\thesection$\cdot$\@arabic\c@equation}

% subeqn.sty follows
% Copyright (c) 1990 by Stephen Gildea
% Permission to copy all or part of this work is granted, provided
% that the copies are not made or distributed for resale, and that
% the copyright notice and this notice are retained.
% Modified for use with PSP/LaTeX2e.

\newif\ifuseAMSsubequ
\newcommand\useAMSsubequations{\global\useAMSsubequtrue}

\newtoks\@stequation

\newenvironment{CUPsubequations}
  {\refstepcounter{equation}%
   \edef\@savedequation{\the\c@equation}%
   \@stequation=\expandafter{\theequation}%
   \edef\@savedtheequation{\the\@stequation}%
   \edef\oldtheequation{\theequation}%
   \setcounter{equation}\z@
   \def\theequation{\oldtheequation\tusp{\itshape\alph{equation}}}}
  {\setcounter{equation}{\@savedequation}%
   \@stequation=\expandafter{\@savedtheequation}%
   \edef\theequation{\the\@stequation}\global\@ignoretrue}

\newcommand\returnthesubequation{%
  \gdef\thesubequation{\theequation\tusp{\itshape\@alph\c@subequation}}}

% subeqnarray.sty
% Copyright (C) 1988 by Johannes Braams, Dr Neher Laboratories
% Modified for use with PSP/LaTeX2e.

\newcounter{subequation}[equation]
\renewcommand\thesubequation{\theequation\tusp{\itshape\@alph\c@subequation}}
\def\@subeqnnum{{\normalfont\rmfamily (\thesubequation)}}

\newcommand\slabel[1]{\@bsphack % MODIFIED IN LINE WITH LATEX.LTX
  \protected@write\@auxout{}%
    {\string\newlabel{#1}{{\thesubequation}{\thepage}}}%
  \@esphack}

\newenvironment{subeqnarray} % MODIFIED IN LINE WITH LATEX.LTX
  {\stepcounter{equation}%
   \let\@currentlabel\theequation
   \global\c@subequation\@ne
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@subeqncr
   $$\everycr{}\halign to\displaywidth\bgroup
     \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
    &\global\@eqcnt\@ne \hfil${\;##\;}$\hfil
    &\global\@eqcnt\tw@
     $\displaystyle\tabskip\z@skip{##}$\hfil\tabskip\@centering
    &\hb@xt@\z@\bgroup\hss##\egroup
      \tabskip\z@skip \cr}
  {\@@subeqncr\egroup $$\global\@ignoretrue}

\def\@subeqncr{{\ifnum0=`}\fi\@ifstar{\global\@eqpen\@M
    \@ysubeqncr}{\global\@eqpen\interdisplaylinepenalty \@ysubeqncr}}

\def\@ysubeqncr{\@ifnextchar [{\@xsubeqncr}{\@xsubeqncr[\z@]}}

\def\@xsubeqncr[#1]{\ifnum0=`{\fi}\@@subeqncr
   \noalign{\penalty\@eqpen\vskip\jot\vskip #1\relax}}

\def\@@subeqncr{\let\@tempa\relax
    \ifcase\@eqcnt \def\@tempa{& & &}\or \def\@tempa{& &}
      \else \def\@tempa{&}\fi
     \@tempa \if@eqnsw\@subeqnnum\refstepcounter{subequation}\fi
     \global\@eqnswtrue\global\@eqcnt\z@\cr}

\let\@ssubeqncr\@subeqncr
\newenvironment{subeqnarray*}
  {\def\@subeqncr{\nonumber\@ssubeqncr}\subeqnarray}
  {\global\advance\c@equation\m@ne \nonumber\endsubeqnarray}

\renewenvironment{eqnarray} % FROM LATEX.LTX
  {\stepcounter{equation}%
   \def\@currentlabel{\p@equation\theequation}%
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@eqncr
   $$\everycr{}\halign to \displaywidth\bgroup
      \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
     &\global\@eqcnt\@ne \hfil${\;##\;}$\hfil
     &\global\@eqcnt\tw@
        $\displaystyle\tabskip\z@skip{##}$\hfil\tabskip\@centering
     &\global\@eqcnt\thr@@ \hb@xt@\z@\bgroup\hss##\egroup
        \tabskip\z@skip
     \cr}
  {\@@eqncr\egroup\global\advance\c@equation\m@ne
   $$\global\@ignoretrue}

\newenvironment{acknowledgements}
  {\paragraph*{\hspace*{\parindent}Acknowledgements.}}
  {\par\addvspace{\half@line}\@doendpe}

\let\acknowledgments\acknowledgements
\let\endacknowledgments\endacknowledgements

\newenvironment{acknowledgement}
  {\paragraph*{\hspace*{\parindent}Acknowledgement.}}
  {\par\addvspace{\half@line}\@doendpe}

\let\acknowledgment\acknowledgement
\let\endacknowledgment\endacknowledgement

\newenvironment{acknowledgements*}
  {\par\addvspace{\half@line \@plus 3.25\p@ \@minus 1.5\p@}}
  {\par\addvspace{\half@line \@plus 3.25\p@ \@minus 1.5\p@}\@endpetrue}

\@namedef{acknowledgments*}{\@nameuse{acknowledgements*}}
\@namedef{endacknowledgments*}{\@nameuse{endacknowledgements*}}

\newcommand\newromanexpr[2]{%
  \newcommand*#1{\mathop{\operator@font #2\tusp}\@ifstar{}{\nolimits}}%
}

\newromanexpr\Conj{Conj}
\newromanexpr\ldef{def}
\newromanexpr\Dim{Dim}
\newromanexpr\Hom{Hom}
\newromanexpr\Int{Int}
\newromanexpr\Ker{Ker}
\newromanexpr\Proj{Proj}
\newromanexpr\Spec{Spec}
\newromanexpr\supp{supp}
\newromanexpr\var{var}
\newromanexpr\Var{Var}

\renewcommand\log{\mathop{\operator@font log\tusp}\nolimits}
\renewcommand\lg{\mathop{\operator@font lg\tusp}\nolimits}
\renewcommand\ln{\mathop{\operator@font ln\tusp}\nolimits}
\renewcommand\lim{\mathop{\operator@font lim\tusp}}
\renewcommand\limsup{\mathop{\operator@font lim\,sup\tusp}}
\renewcommand\liminf{\mathop{\operator@font lim\,inf\tusp}}
\renewcommand\sin{\mathop{\operator@font sin\tusp}\nolimits}
\renewcommand\arcsin{\mathop{\operator@font arcsin\tusp}\nolimits}
\renewcommand\sinh{\mathop{\operator@font sinh\tusp}\nolimits}
\renewcommand\cos{\mathop{\operator@font cos\tusp}\nolimits}
\renewcommand\arccos{\mathop{\operator@font arccos\tusp}\nolimits}
\renewcommand\cosh{\mathop{\operator@font cosh\tusp}\nolimits}
\renewcommand\tan{\mathop{\operator@font tan\tusp}\nolimits}
\renewcommand\arctan{\mathop{\operator@font arctan\tusp}\nolimits}
\renewcommand\tanh{\mathop{\operator@font tanh\tusp}\nolimits}
\renewcommand\cot{\mathop{\operator@font cot\tusp}\nolimits}
\renewcommand\coth{\mathop{\operator@font coth\tusp}\nolimits}
\renewcommand\sec{\mathop{\operator@font sec\tusp}\nolimits}
\renewcommand\csc{\mathop{\operator@font csc\tusp}\nolimits}
\renewcommand\max{\mathop{\operator@font max\tusp}}
\renewcommand\min{\mathop{\operator@font min\tusp}}
\renewcommand\sup{\mathop{\operator@font sup\tusp}}
\renewcommand\inf{\mathop{\operator@font inf\tusp}}
\renewcommand\arg{\mathop{\operator@font arg\tusp}\nolimits}
\renewcommand\ker{\mathop{\operator@font ker\tusp}\nolimits}
\renewcommand\dim{\mathop{\operator@font dim\tusp}\nolimits}
\renewcommand\hom{\mathop{\operator@font hom\tusp}\nolimits}
\renewcommand\det{\mathop{\operator@font det\tusp}}
\renewcommand\exp{\mathop{\operator@font exp\tusp}\nolimits}
\renewcommand\Pr{\mathop{\operator@font Pr\tusp}}
\renewcommand\gcd{\mathop{\operator@font gcd\tusp}}
\renewcommand\deg{\mathop{\operator@font deg\tusp}\nolimits}

\DeclareRobustCommand*\manref[1]{\hbox{\mathcode`.="0201$#1$}}
\DeclareRobustCommand*\upmanref[1]{\textup{(\manref{#1})}}

\newcommand\today{}
\edef\today{\number\day\ \ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December
  \fi \ \number\year}

\newif\iffontfound
\newcommand\checkfont[1]{%
  \batchmode
  \font\test=#1\relax
  \errorstopmode
  \fontfoundfalse
  \ifx\test\nullfont \else \fontfoundtrue\fi
}

\pagestyle{headings}
\pagenumbering{arabic}
\frenchspacing
\ifprodtf
  \setlength\oddsidemargin\z@
  \setlength\evensidemargin\z@
  \setlength\topmargin\z@
\fi
\ifreferee
  \renewcommand\baselinestretch{2}\raggedbottom
\else
  \flushbottom
\fi

\endinput

% end of file psp.cls


==> PSP class files/pspcls_ltx.txt <==
%% 
%% This is file pspcls.ltx - generated with MakeDist v1.0, by M. Reed 
%% 
 
\documentclass{book}








\begin{document}

\typeout{------------------------------------------}
\typeout{^^JYou can now safely delete pspcls.*^^J}
\typeout{------------------------------------------}

\end{document}
 
%% 
%% End of file pspcls.ltx 
%% 


==> PSP class files/readme_PSP.txt <==
% README.TXT for psp.cls
% v1.0 released 7th May 1997
% Copyright 1997 Cambridge University Press
%
% This software may only be used in the preparation of journal articles
% or books or parts of books to be published by Cambridge University Press.
% Any other use constitutes an infringement of copyright.
%
% The files for psp.cls are distributed in a concatenated form (using the
% LaTeX 2e 'filecontents' environment). The file 'pspcls.ltx' is one of these
% files. The 'filecontents' environment allows the files to be unpacked easily
% with the correct filenames.
%
% To unpack the source files, copy the pspcls.ltx file to a temporary
% directory. Then pass the pspcls.ltx file though LaTeX 2e as if it were a
% document (i.e. TeX it with LaTeX 2e).  LaTeX will then unpack the files.
%
% pspcls.ltx contains the following files:
%
%   psp.cls        the class file
%   psp2esam.tex   sample pages
%   psp2egui.tex   authors' instructions
%
% If LaTeX 2e refuses to unpack the files, you probably already have
% them installed (in the TeXinput path). In this case, if the supplied files
% are newer, we strongly  recommend that you use the newer files. To do this
% rename any existing file and unpack the distribution again.
%
% Once you have unpacked the files, move the psp.cls file to a
% directory in the TeXinput path. Then typeset PSP2EGUI.TEX and
% the sample pages (PSP2ESAM.TEX) for instructions and examples.
%
%
% *** IMPORTANT NOTE ***
% 
% When you submit your paper, please use the 'referee' \documentclass option,
% e.g.
%
% \documentclass[referee]{psp}
%
% which will double-space your document and make the task of reviewing 
% much simpler.


